An Estimate of the Binary Star Fraction Among Young Stars at the Galactic Center: Possible Evidence of a Radial Dependence

We present the first estimate of the intrinsic binary fraction of young stars across the central $\approx$ 0.4 pc surrounding the supermassive black hole (SMBH) at the Milky Way Galactic center (GC). This experiment searched for photometric variability in 102 young stars, using 119 nights of 10"-wide adaptive optics imaging observations taken at Keck Observatory over 16 years in the K'- and H-bands. We photometrically detected three binary stars, all of which are situated more than 1" (0.04 pc) from the SMBH and one of which, S2-36, is newly reported here with spectroscopic confirmation. To convert the observed binary fraction into an estimate of the underlying binary fraction, we determined experiment sensitivity through detailed light curve simulations, incorporating photometric effects of eclipses, irradiation, and tidal distortion in binaries. The simulations assumed a population of young binaries, with stellar ages (4 Myr) and masses matched to the most probable values measured for the GC young star population and underlying binary system parameters similar to those of local massive stars. The detections and simulations imply young, massive stars in the GC have a stellar binary fraction $\geq$ 71% (68% confidence), or $\geq$ 42% (95% confidence). This inferred GC young star binary fraction is consistent with that typically seen in young stellar populations in the solar neighborhood. Furthermore, our measured binary fraction is significantly higher than that recently reported by Chu et al. (2023) based on RV measurements of young stars <~1" of the SMBH. Constrained with these two studies, the probability that the same underlying young binary fraction extends across the entire region is <1.4%. This tension provides support for a radial dependence of the binary star fraction and, therefore, for the dynamical predictions of binary merger and evaporation events close to the SMBH.

==> Tables/Sample/sampcat_mr.txt <==
Title: An Estimate of the Binary Star Fraction Among Young Stars at the Galactic Center: Possible Evidence of a Radial Dependence
Authors: A. K. Gautam, T. Do, A. M. Ghez, D. S. Chu, M. W. Hosek Jr., S. Sakai, S. Naoz, M. R. Morris, A. Ciurlo, Z. Haggard, J. R. Lu
Table: Stellar sample
================================================================================
Byte-by-byte Description of file: sampcat_mr.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label                      Explanations
--------------------------------------------------------------------------------
   1- 10 A10    --       Name                       Name of star
  12- 16 F5.2   mag      KpmagMean                  Mean magnitude of star in Kp band
  18- 23 F6.2   mag      HmagMean                   Mean magnitude of star in H band
  25- 35 A11    --       starAge                    Spectroscopically confirmed age of population
  37- 39 I3     --       KpNights                   Number of Kp band observations of star
  41- 42 I2     --       HNights                    Number of H band observations of star
  44- 49 F6.2   --       KpRedChiSq                 Reduced chi squared from no variability model in Kp band
  51- 56 F6.2   --       HRedChiSq                  Reduced chi squared from no variability model in H band
  58- 60 A3     --       KpVar                      Variable in Kp band
  62- 64 A3     --       HVar                       Variable in H band
  66- 69 F4.2   --       injBinVarRecoveryFraction  Fraction of injected binaries recovered from stellar light curve
  71- 75 F5.2   arcsec   x0                         Arcsec East of Sgr A*
  77- 81 F5.2   arcsec   y0                         Arcsec North of Sgr A*
  83- 93 F11.6  yr       t0                         Reference time for reported x0 and y0 positions in Julian years
--------------------------------------------------------------------------------
Note (1):   Stars not detected or identified in H-band have `---` for columns 3, 8, and 10
--------------------------------------------------------------------------------
IRS 16C    10.03  12.07 Known Young 100 19   4.20   3.48 Yes No  0.11  1.05  0.55 2009.989000 
IRS 16SW   10.08  12.16 Known Young 100 19  16.02  26.02 Yes Yes 0.02  1.11 -0.95 2009.820000 
IRS 16NW   10.28  12.34 Known Young 100 19   1.89   0.71 Yes No  0.06  0.08  1.22 2010.047000 
IRS 33E    10.29  12.51 Known Young 100 19   1.22   0.61 No  No  0.10  0.71 -3.14 2010.182000 
S2-17      10.69  12.74 Known Young 100 19   1.10   2.48 No  No  0.01  1.34 -1.88 2010.154000 
S5-89      10.90  13.30 Known Old    99 19   1.23   1.27 No  No  0.04 -0.79 -5.25 2010.162000 
IRS 16CC   10.99  13.46 Known Young 100 19  80.36  67.19 Yes Yes 0.00  1.98  0.60 2010.135000 
S3-22      11.12  13.46 Known Old   100 19   0.38   0.53 No  No  0.09 -0.34 -3.21 2010.201000 
IRS 16SW-E 11.22  14.36 Known Young  92 19   5.61  12.51 Yes Yes 0.00  1.90 -1.12 2010.045000 
S6-12      11.27  13.74 Unknown Age  93 19   3.49   3.39 Yes No  0.01 -0.21 -6.08 2010.161000 
IRS 33N    11.29  13.48 Known Young 100 19   3.59   3.98 Yes Yes 0.04 -0.03 -2.24 2010.161000 
S6-63      11.31  13.44 Known Young  87 17   2.06   2.26 Yes No  0.03  1.87 -6.31 2011.057000 
S4-207     11.32  14.31 Known Old    99 18   6.32  10.38 Yes Yes 0.02 -4.05 -2.08 2009.835000 
IRS 29S    11.38  13.75 Known Old   100 19   0.60   1.05 No  No  0.04 -1.84  0.96 2010.201000 
S1-24      11.42  13.62 Known Young  73 19   1.78   4.01 No  Yes 0.02  0.74 -1.65 2010.125000 
S5-183     11.59  13.49 Known Young 100 19   1.13   0.39 No  No  0.01  4.59 -3.44 2010.024000 
S1-23      11.67  14.01 Known Old   100 19   2.66   2.04 Yes No  0.02 -0.90 -1.50 2010.144000 
IRS 34W    11.67  14.85 Known Young  70  8  18.46  38.68 Yes Yes 0.00 -4.07  1.55 2010.189000 
S2-11      11.78  13.88 Known Old   100 19   1.83   1.14 No  No  0.03  1.97 -0.61 2009.813000 
S6-343     11.81  14.10 Unknown Age  63 15   2.27   4.23 Yes Yes 0.01 -1.80 -6.41 2017.086000 
S2-6       11.90  14.11 Known Young 100 19   6.59   7.16 Yes Yes 0.03  1.66 -1.33 2010.067000 
S3-5       11.93  14.25 Known Young 100 19   1.81   1.02 No  No  0.02  2.96 -1.15 2009.910000 
S2-4       12.04  14.39 Known Young  99 19   7.85   5.77 Yes Yes 0.00  1.52 -1.46 2010.007000 
S4-129     12.06  14.42 Known Old   100 18  17.20   1.35 Yes No  0.00  3.69 -2.22 2009.999000 
S3-291     12.12    --- Known Old    31  0   2.10    --- No  --- 0.02 -3.53 -1.25 2010.064000 
S3-10      12.13  14.09 Known Young 100 19   0.74   0.41 No  No  0.01  3.34 -1.11 2009.944000 
S4-4       12.13  14.90 Known Old   100 19  15.81   7.07 Yes Yes 0.01  3.61 -2.44 2009.973000 
S3-2       12.16  14.36 Known Young 100 19   3.90   7.86 Yes Yes 0.01  3.09  0.55 2010.014000 
IRS 9W     12.19  14.59 Known Young  99 19   3.74   4.63 Yes Yes 0.03  2.90 -5.59 2010.247000 
S1-3       12.20  14.31 Known Young  98 19   1.13   0.82 No  No  0.03  0.32  0.88 2010.207000 
S2-8       12.23  14.09 Known Old    96 17   1.01   0.35 No  No  0.01 -1.96  0.89 2010.183000 
S1-17      12.24  14.67 Known Old    85 13   1.19   2.00 No  No  0.01  0.48 -1.53 2010.070000 
S6-89      12.30  14.61 Known Young  44  9   5.49   3.22 Yes No  0.02  5.45  3.00 2009.877000 
S2-32      12.32  14.49 Known Old   100 18   1.03   0.57 No  No  0.01  1.13  2.78 2009.937000 
S7-5       12.33  14.63 Known Young  99 18   4.13   4.43 Yes Yes 0.00  4.86 -5.52 2010.523000 
S6-27      12.33  14.60 Known Old   100 19   0.32   0.74 No  No  0.02  4.08 -4.68 2010.175000 
S2-16      12.34  15.76 Known Young 100 19  13.35   4.92 Yes Yes 0.00 -1.07  2.06 2010.201000 
S4-71      12.38  14.57 Known Young 100 19   0.80   0.49 No  No  0.01  0.77 -4.09 2010.194000 
S3-26      12.38  14.48 Known Young 100 19   2.31   2.77 Yes No  0.00 -2.57 -2.07 2010.133000 
S2-85      12.40  15.42 Known Old    84 18  30.39 121.75 Yes Yes 0.01 -1.29  2.67 2010.210000 
S6-35      12.43  14.95 Known Old    85 16   3.23   2.99 Yes No  0.02 -4.91 -3.96 2009.226000 
S1-20      12.43  14.73 Known Old   100 19  32.68  10.65 Yes Yes 0.00  0.45  1.60 2010.147000 
S3-30      12.46  14.74 Known Young  69 19   2.64   3.75 Yes Yes 0.01  1.66 -2.94 2010.064000 
S8-11      12.50  15.00 Unknown Age  77 17  14.35  39.61 Yes Yes 0.01  5.38 -5.97 2011.241000 
S3-374     12.55  15.23 Known Young 100 19  19.80  75.68 Yes Yes 0.00 -2.76 -2.85 2010.080000 
S1-4       12.57  14.77 Known Young 100 19   2.99   1.91 Yes No  0.01  0.88 -0.66 2010.057000 
S1-5       12.58  14.98 Known Old    80 18   2.37   8.23 Yes Yes 0.00  0.32 -0.89 2010.094000 
S1-22      12.62  14.73 Known Young  51 19   0.85   4.41 No  Yes 0.01 -1.57 -0.52 2010.135000 
S5-233     12.64  14.73 Known Young  33 10   2.20   4.55 No  No  0.00  5.59  0.67 2010.312000 
S4-344     12.65  15.13 Known Old   100 19   0.80   2.64 No  No  0.03 -1.43 -4.72 2010.131000 
S4-2       12.67  15.03 Known Old   100 19   1.37   2.30 No  No  0.04  3.76  1.65 2009.789000 
S2-19      12.71  14.83 Known Young 100 19   1.85   3.76 No  Yes 0.00  0.38  2.31 2010.075000 
S4-6       12.73  15.25 Known Old   100 19   4.67  17.15 Yes Yes 0.01  3.28 -2.75 2010.123000 
S5-234     12.79    --- Known Old    34  0   2.59    --- No  --- 0.01  5.71  0.56 2010.134000 
S1-14      12.80  14.78 Known Young  84 18   0.96   3.43 No  No  0.02 -1.32 -0.37 2009.666000 
S3-6       12.81  15.22 Known Old    42 19   0.65   3.42 No  No  0.04  3.23 -0.05 2010.040000 
S4-36      12.82  15.29 Known Young  83 11   5.93   5.13 Yes Yes 0.00 -3.69  1.78 2009.810000 
S5-213     12.86  15.07 Known Old    99 19   0.86   1.38 No  No  0.01  4.98 -3.26 2010.066000 
S5-191     12.87  14.91 Known Young 100 19   0.58   1.15 No  No  0.03  3.18 -4.89 2010.357000 
S2-22      12.96  15.01 Known Young 100 19   0.85   1.43 No  No  0.03  2.30 -0.21 2010.168000 
S4-3       12.99  15.15 Known Old   100 18   0.16   0.38 No  No  0.01  4.22  0.12 2009.959000 
S2-31      12.99  15.44 Known Old   100 18   3.93   5.61 Yes Yes 0.03  2.76 -0.19 2010.061000 
S3-34      13.00  15.09 Known Old   100 19 179.80  30.85 Yes Yes 0.00  3.24 -1.26 2010.374000 
S1-34      13.00  14.74 Known Old    94 19   0.35   0.15 No  No  0.02  0.87 -0.99 2010.145000 
S3-178     13.06  15.36 Known Old    31 19   0.53   1.79 No  No  0.04 -0.51 -3.39 2009.953000 
S1-1       13.10  15.11 Known Young 100 19   0.67   0.33 No  No  0.03  1.04  0.03 2009.895000 
S4-258     13.11  16.37 Known Young  91 18 142.99 398.75 Yes Yes 0.00 -4.40 -1.63 2009.761000 
S2-18      13.18  15.70 Known Old   100 19  17.33  92.74 Yes Yes 0.01 -1.00 -2.15 2010.123000 
S4-180     13.19  15.87 Known Young  41 18   2.59   1.57 Yes No  0.01 -4.29 -1.33 2011.094000 
IRS 7SE    13.24  15.91 Known Young  99 18  34.40   3.84 Yes Yes 0.00  2.99  3.46 2009.595000 
S2-5       13.27  15.39 Known Young  99 19   1.36   0.90 No  No  0.00  1.94 -0.79 2010.021000 
S3-149     13.27  15.74 Known Old   100 19   7.03   4.10 Yes Yes 0.01 -2.90  1.71 2010.286000 
S6-58      13.28  15.68 Unknown Age  99 19   1.38   4.32 No  Yes 0.02  3.22 -5.65 2010.151000 
S5-237     13.28  15.33 Known Young  63 14   8.20   2.40 Yes No  0.00  5.49  1.02 2012.046000 
S5-187     13.29  15.27 Known Young  99 19   1.79   1.64 No  No  0.03 -1.71 -5.55 2009.655000 
S4-1       13.29  15.59 Known Old   100 19   0.61   0.78 No  No  0.02  4.00 -0.36 2009.980000 
S1-68      13.30  15.55 Known Old    99 19   1.04   1.73 No  No  0.00  1.83 -0.65 2010.023000 
S2-74      13.30  15.59 Known Young 100 18   4.26   3.25 Yes No  0.01  0.11  2.78 2010.109000 
S5-211     13.30  15.00 Known Old   100 19   0.29   0.39 No  No  0.02  4.46 -3.90 2010.061000 
S1-21      13.31  15.32 Known Young 100 19   0.96   0.60 No  No  0.02 -1.64  0.09 2010.177000 
S2-21      13.33  15.42 Known Young 100 19   1.40   0.89 No  No  0.00 -1.62 -1.67 2010.222000 
S5-95      13.33  15.63 Known Old    86 16   1.99   1.05 Yes No  0.01 -1.94 -4.99 2010.143000 
S0-13      13.33  15.48 Known Old    49 13   0.57   1.46 No  No  0.01  0.56 -0.41 2010.122000 
S1-25      13.39  15.69 Known Old    97 19   0.64   0.46 No  No  0.01  1.68 -0.61 2010.098000 
S5-134     13.39  15.80 Known Old    94 18   3.64   2.21 Yes No  0.00 -0.53 -5.46 2009.951000 
S2-67      13.40  15.79 Known Old    98 19   3.37   2.23 Yes No  0.01 -2.47 -0.88 2010.171000 
S2-36      13.43  15.61 Known Young  98 19   8.85   9.81 Yes Yes 0.00  1.99  0.44 2009.947000 
S4-143     13.47  16.03 Known Old    94 18   0.39   0.41 No  No  0.01  2.90 -3.25 2010.331000 
S1-12      13.53  15.58 Known Young 100 19   0.50   0.75 No  No  0.01 -0.75 -1.03 2010.234000 
S2-78      13.55  16.01 Known Old    89 13   1.74   2.93 No  No  0.00 -2.82 -0.28 2010.204000 
S3-13      13.57  15.86 Known Old   100 19   0.64   0.79 No  No  0.01  3.84  0.98 2009.952000 
S2-77      13.58  15.85 Known Old    36 19   1.57  11.95 No  Yes 0.02 -1.76 -2.21 2008.709000 
S1-19      13.58  15.68 Known Young  83 13   0.93   0.64 No  No  0.00  0.43 -1.64 2010.024000 
S3-39      13.59  15.91 Known Old    99 18   1.23   1.37 No  No  0.02  3.56  1.08 2009.733000 
S3-7       13.61  16.02 Known Old   100 19   1.91   6.93 Yes Yes 0.02  1.92 -2.61 2010.088000 
S3-29      13.61  15.67 Known Old    97 19   2.58   1.14 Yes No  0.00  1.44 -3.08 2010.219000 
S3-370     13.63  15.84 Known Old    95 19   0.47   0.19 No  No  0.03 -0.29 -3.91 2010.136000 
S4-169     13.64  15.57 Known Young 100 12   0.43   0.36 No  No  0.00  4.41  0.28 2009.872000 
S2-24      13.67  16.08 Known Old    94 17   0.71   1.06 No  No  0.00 -2.34 -0.89 2009.893000 
S6-76      13.68  16.02 Known Old   100 19   0.91   1.27 No  No  0.00  5.18 -4.52 2010.291000 
S0-14      13.69  15.73 Known Young  96 18   0.98   2.41 No  No  0.00 -0.76 -0.29 2010.316000 
S0-15      13.70  15.86 Known Young  56 17   9.32  49.61 Yes Yes 0.00 -0.97  0.18 2009.722000 
IRS 34NW   13.71  16.90 Known Young  90 18  29.56  40.95 Yes Yes 0.00 -3.78  2.83 2010.283000 
S3-198     13.71  16.36 Unknown Age  99 18   3.87  10.81 Yes Yes 0.01  0.65  3.45 2009.959000 
S4-287     13.73  15.87 Known Young 100 19   0.42   0.25 No  No  0.01  0.13 -4.77 2010.188000 
S7-27      13.73  16.05 Unknown Age  77 17   2.06   3.41 Yes No  0.01  3.26 -6.36 2011.875000 
S5-34      13.73  16.18 Known Young  89 18   1.46   2.76 No  No  0.01 -4.33 -2.74 2010.071000 
S2-26      13.74  16.11 Known Old   100 19  59.39   6.19 Yes Yes 0.00  0.79  2.31 2010.167000 
S4-161     13.74  16.18 Known Old   100 19   0.50   1.17 No  No  0.01  4.42 -0.26 2009.943000 
S3-331     13.75  15.85 Known Young  95 18   2.16   1.82 Yes No  0.00 -1.22  3.65 2010.150000 
S6-25      13.77  16.10 Unknown Age  92 18   1.23   4.21 No  Yes 0.02  0.71 -6.17 2010.070000 
S2-25      13.78  16.17 Known Old   100 19   1.14   1.23 No  No  0.01  0.76 -2.42 2010.330000 
S5-185     13.79  16.08 Unknown Age 100 18   1.55   1.46 No  No  0.01  3.00 -4.92 2010.475000 
S4-112     13.79  16.15 Known Old    96 19   4.35   5.04 Yes Yes 0.01  2.24 -3.61 2010.251000 
S3-134     13.79  16.10 Known Old   100 19   0.36   0.28 No  No  0.00 -1.39 -3.01 2010.208000 
S5-115     13.80  16.54 Unknown Age  68  8   4.45   3.25 Yes No  0.02 -5.17 -1.55 2010.148000 
S3-17      13.81  16.43 Known Young  34 18   8.09  63.40 Yes Yes 0.00 -1.41  2.85 2009.185000 
S3-14      13.84  16.41 Known Old    79 18  11.05  28.40 Yes Yes 0.00  0.18  3.07 2009.981000 
S4-59      13.84  15.93 Known Old    72  7   0.82   0.32 No  No  0.02 -3.15  2.65 2010.023000 
S3-35      13.87  16.60 Unknown Age  99 18   3.71   2.72 Yes No  0.00 -1.21  3.28 2010.167000 
S5-71      13.88  16.12 Known Old   100 19   0.44   0.25 No  No  0.02 -1.75 -4.94 2009.691000 
S6-31      13.88  16.21 Known Old    93 18   1.23   0.46 No  No  0.03 -2.12 -5.85 2010.015000 
S2-7       13.91  16.17 Known Young 100 18  46.48  12.53 Yes Yes 0.00  0.93  1.85 2010.257000 
S4-342     13.92  16.39 Unknown Age  74 14  16.73   6.33 Yes Yes 0.01  3.07  3.86 2010.650000 
S3-28      13.93  16.40 Unknown Age  99 18   2.68   1.06 Yes No  0.00 -0.83  3.23 2010.134000 
S3-27      13.96  16.33 Unknown Age  99 18   9.21   0.76 Yes No  0.00 -0.33  3.32 2010.092000 
S3-284     13.97  17.13 Known Old   100 18   9.82   8.53 Yes Yes 0.00 -2.57  2.71 2010.347000 
S4-84      13.99  16.80 Known Old    35  9   4.39   7.07 Yes Yes 0.00 -3.36  2.52 2009.984000 
S5-145     13.99  15.96 Unknown Age  90 18   1.61   0.93 No  No  0.00 -0.57 -5.54 2010.081000 
S4-24      14.02  16.75 Unknown Age  68  5   5.63   6.02 Yes No  0.01 -0.72  4.00 2010.423000 
S3-25      14.04  16.13 Known Young 100 18   1.76   3.76 No  Yes 0.00  1.41  2.95 2009.923000 
S0-6       14.04  16.32 Known Old   100 19   1.27   6.06 No  Yes 0.03  0.02 -0.36 2010.779000 
S2-58      14.05  16.27 Known Young  94 18   3.12   6.02 Yes Yes 0.01  2.14 -1.13 2010.157000 
S6-66      14.06  16.59 Known Old    39 15   2.52   2.24 No  No  0.00 -4.71 -4.66 2009.332000 
S3-207     14.06  16.33 Unknown Age  99 18   0.61   0.53 No  No  0.00  1.55  3.21 2009.989000 
S2-2       14.06  15.78 Known Old   100 19   0.20   0.24 No  No  0.01 -0.52  2.09 2010.141000 
S4-158     14.08  16.20 Known Old   100 19   0.40   0.92 No  No  0.02 -0.86 -4.33 2010.174000 
S1-13      14.08  16.41 Known Old    76 19   0.82   3.02 No  No  0.01 -1.14 -0.97 2010.185000 
S4-197     14.09  16.62 Known Old   100 19   2.12   3.62 Yes Yes 0.01 -2.55 -3.71 2010.272000 
S5-205     14.09  16.39 Known Old    93 19   3.42  10.93 Yes Yes 0.00 -0.91 -5.81 2010.004000 
S7-29      14.12  16.58 Known Old    72 16   1.98   2.34 No  No  0.00 -3.66 -6.38 2010.986000 
S0-2       14.12  16.13 Known Young  89 18   1.92   3.86 No  Yes 0.02 -0.01  0.17 2007.893000 
S6-39      14.13  16.47 Unknown Age  93 18   5.95   2.93 Yes No  0.00  2.51 -5.79 2009.801000 
S5-202     14.14  16.12 Unknown Age  93 19   0.74   2.76 No  No  0.00 -0.51 -5.85 2010.094000 
S5-199     14.16  16.68 Known Old    83 18   1.34   4.54 No  Yes 0.01 -4.20 -4.08 2009.569000 
S3-146     14.17  16.38 Unknown Age  89 17   5.50   6.03 Yes Yes 0.00 -0.29 -3.35 2010.110000 
S4-319     14.17  16.42 Known Old    86 19   1.29   0.88 No  No  0.00  4.68 -1.38 2010.042000 
S0-32      14.19  15.05 Unknown Age  90 18   0.81   0.26 No  No  0.02  0.32  0.79 2010.090000 
S4-229     14.20  17.03 Unknown Age  66 10   4.28  13.93 Yes Yes 0.00 -4.19  1.94 2010.123000 
S2-57      14.22  16.47 Known Old    71 14   1.71   0.89 No  No  0.00 -1.15 -2.09 2010.273000 
S4-170     14.22  16.40 Known Old    99 19   1.57   0.49 No  No  0.01 -0.57 -4.41 2010.181000 
S1-8       14.22  16.48 Known Young  99 19   2.86   2.68 Yes No  0.00 -0.58 -0.92 2010.185000 
S0-4       14.23  16.25 Known Young  39 13   2.14   1.31 No  No  0.00  0.45 -0.33 2010.008000 
S2-3       14.23  16.63 Known Old    58 18   0.74   1.26 No  No  0.00 -1.51 -1.41 2010.300000 
S3-88      14.24  16.42 Known Old   100 19   0.36   0.11 No  No  0.00 -0.85 -3.00 2010.102000 
S2-344     14.25  16.57 Unknown Age  36  9   1.74   1.05 No  No  0.01 -1.73 -2.20 2012.518000 
S5-43      14.26  16.79 Known Old   100 19   3.54   5.42 Yes Yes 0.00  1.84 -4.80 2010.260000 
S5-240     14.26  16.45 Unknown Age  76 16   1.78   1.27 No  No  0.01  5.36  0.08 2011.220000 
S2-47      14.26  16.61 Known Old   100 19   1.39   1.27 No  No  0.01  2.19 -0.52 2010.214000 
S4-221     14.27  16.70 Known Old   100 19   2.83   9.74 Yes Yes 0.00  2.69 -3.77 2010.222000 
S0-9       14.28  16.27 Known Young  82 18   3.21   6.85 Yes Yes 0.00  0.22 -0.60 2009.769000 
S7-3       14.30  16.63 Unknown Age  87 18   0.84   1.87 No  No  0.02  4.17 -5.80 2010.379000 
S6-49      14.31  16.67 Known Old    88 19   1.30   3.37 No  No  0.00 -2.85 -5.77 2010.422000 
S4-196     14.32  16.56 Known Young 100 19   5.62   7.76 Yes Yes 0.00  2.24 -3.93 2010.135000 
S3-288     14.32  17.58 Known Old   100 18  11.95   6.10 Yes Yes 0.00 -2.77  2.54 2010.339000 
S3-190     14.33  17.12 Known Young 100 19  11.22  22.72 Yes Yes 0.00 -3.19  1.41 2010.223000 
S5-170     14.33  16.54 Unknown Age  34 16  16.45   2.76 Yes No  0.00  4.23  3.84 2009.509000 
S5-174     14.37  16.84 Known Old    90 18   1.61   2.80 No  No  0.00 -4.16 -3.94 2010.073000 
S6-77      14.38  16.60 Known Old    78 15   1.53   1.75 No  No  0.00  5.06 -4.75 2010.476000 
S0-12      14.39  16.66 Known Old   100 19   1.29   2.14 No  No  0.00 -0.55  0.41 2009.012000 
S4-168     14.40  16.90 Unknown Age  76  9   4.20   1.57 Yes No  0.00 -1.91  3.97 2010.678000 
S4-139     14.41  16.65 Known Old    99 18   5.03   1.77 Yes No  0.00  2.40 -3.62 2010.074000 
S1-49      14.41  16.46 Unknown Age  98 19   5.57   5.68 Yes Yes 0.01 -1.72  0.15 2010.287000 
S2-75      14.43  16.73 Known Old   100 19   0.43   0.91 No  No  0.00  2.63 -0.85 2010.082000 
S2-70      14.45  17.25 Known Old   100 19  14.15 103.90 Yes Yes 0.00 -2.68  0.39 2010.154000 
S3-20      14.45  16.97 Known Old    98 19   3.04   8.68 Yes Yes 0.00  1.58 -2.79 2009.965000 
S3-208     14.47  16.36 Known Young 100 19   1.41   1.54 No  No  0.00 -0.98 -3.41 2010.198000 
S2-23      14.47  17.07 Known Old   100 19   2.50   8.38 Yes Yes 0.00  1.65  1.74 2010.053000 
S4-352     14.48  17.34 Unknown Age  90 16   4.87   8.33 Yes Yes 0.00 -4.88 -0.88 2009.519000 
S6-70      14.49  16.88 Known Old    84 19   1.44   3.29 No  No  0.01 -2.80 -6.15 2011.881000 
S5-168     14.51  16.96 Unknown Age  52  8   1.61   1.56 No  No  0.00  4.37  3.62 2010.149000 
S6-64      14.53  16.34 Known Young  74 18   1.28   0.69 No  No  0.00 -3.05 -5.86 2010.405000 
S3-187     14.55  17.09 Known Old   100 19   7.19   7.15 Yes Yes 0.00 -3.40 -0.75 2010.032000 
S3-96      14.56  17.14 Known Young  68 12   1.15   1.45 No  No  0.01 -3.13 -0.63 2010.217000 
S3-364     14.59  16.72 Unknown Age  86 14   3.04   7.10 Yes Yes 0.00 -0.96  3.80 2010.143000 
S4-236     14.59  16.84 Known Old    65 19   0.43   0.76 No  No  0.01 -1.91 -4.22 2009.747000 
S3-36      14.62  16.70 Known Old   100 19   0.20   0.73 No  No  0.01  3.47 -0.81 2010.145000 
S5-198     14.62  16.85 Unknown Age  93 19   0.91   2.28 No  No  0.00  0.51 -5.82 2010.297000 
S3-4       14.63  17.76 Unknown Age  98 19   9.62   5.09 Yes Yes 0.00  3.07 -0.48 2010.182000 
S0-3       14.65  16.74 Known Young  98 19   1.46   5.31 No  Yes 0.00  0.34  0.12 2008.393000 
S5-83      14.69  16.86 Known Old   100 19   0.60   0.89 No  No  0.01  5.20 -0.94 2010.125000 
S6-62      14.71  17.12 Known Old    36 15   3.51   3.65 Yes No  0.00 -4.70 -4.60 2009.407000 
S2-277     14.73  16.86 Unknown Age 100 18   1.25   2.06 No  No  0.00 -2.44 -1.44 2010.286000 
S4-46      14.76  16.61 Known Old    99 19   0.82   0.32 No  No  0.01  3.84 -1.48 2010.066000 
S1-10      14.77  16.57 Known Old    89 15   0.43   1.06 No  No  0.00 -1.10 -0.02 2010.139000 
S1-2       14.78  16.82 Known Young 100 19   2.06   1.22 Yes No  0.00  0.08 -1.02 2009.985000 
S0-1       14.78  16.92 Known Young  67 18   9.03   7.40 Yes Yes 0.00  0.04 -0.26 2006.300000 
S3-249     14.80  18.51 Known Old   100 13  60.47 278.63 Yes Yes 0.00 -3.38  1.28 2010.016000 
S4-98      14.80  17.13 Unknown Age  94 12   5.64   2.98 Yes No  0.00 -4.12 -0.90 2009.807000 
S5-12      14.82  17.45 Known Old    88 18   0.55   1.07 No  No  0.00 -4.28 -2.63 2010.189000 
S2-69      14.82  17.84 Unknown Age  99 18  13.76  90.06 Yes Yes 0.00 -0.88  2.56 2010.273000 
S5-112     14.83    --- Unknown Age  40  0   7.99    --- Yes --- 0.00 -5.27  1.23 2009.265000 
S4-12      14.83  17.45 Known Young  70 18  18.53  20.45 Yes Yes 0.00 -2.86  2.84 2010.034000 
S5-133     14.83  16.85 Unknown Age  88 16   9.58   3.50 Yes No  0.00 -0.75 -5.45 2009.873000 
S3-403     14.84  17.10 Unknown Age  57 16   4.07   5.30 Yes Yes 0.00 -0.12 -3.38 2009.561000 
S2-72      14.84  17.22 Known Old    56 12   2.95   4.99 Yes Yes 0.00 -1.50 -2.24 2010.007000 
S6-123     14.84  17.13 Unknown Age  47 15   1.11   3.35 No  No  0.00 -0.11 -6.45 2010.778000 
S7-43      14.86  17.42 Unknown Age  72 15   2.44   3.44 Yes No  0.01  4.09 -6.40 2011.383000 
S1-18      14.87  17.13 Known Young  69 19   2.98   4.90 Yes Yes 0.00 -0.79  1.50 2009.682000 
S5-243     14.90  17.21 Known Old    48 10   3.80   5.61 Yes Yes 0.00  5.52  1.45 2007.596000 
S2-73      14.91  17.13 Known Old   100 19   2.04   5.56 Yes Yes 0.00  2.13 -1.66 2009.926000 
S5-99      14.91  17.15 Known Old   100 19   0.53   0.77 No  No  0.02  4.61 -2.74 2010.082000 
S3-223     14.92  17.37 Unknown Age  63 12   4.18  14.31 Yes Yes 0.00  1.28 -3.37 2009.821000 
S6-37      14.96  17.58 Known Old    93 19   3.89   0.92 Yes No  0.00 -2.31 -5.87 2010.256000 
S3-11      14.99  17.46 Known Old    91 18   2.30   5.57 Yes Yes 0.00  2.96 -1.90 2011.181000 
S1-51      15.01  17.29 Unknown Age 100 19   1.35   0.44 No  No  0.00 -1.66 -0.17 2010.270000 
S5-31      15.02  16.95 Unknown Age  43 10   1.30   1.27 No  No  0.00 -4.34  2.65 2011.201000 
S0-5       15.03  17.13 Known Young  72 12   4.49   1.31 Yes No  0.00  0.17 -0.36 2009.636000 
S0-53      15.03    --- Unknown Age  81  0  37.75    --- Yes --- 0.00  0.35  0.20 2005.892000 
S1-33      15.04  17.13 Known Young 100 19   1.01   0.65 No  No  0.00 -1.25 -0.00 2009.977000 
S3-16      15.04  17.27 Known Old    93 17   9.38   3.57 Yes No  0.00  2.97 -0.95 2009.811000 
S6-128     15.06  17.59 Known Old    38  8   2.86   2.16 Yes No  0.00  5.70 -2.54 2010.873000 
S3-438     15.06  17.16 Unknown Age  31  8   4.23   3.45 Yes No  0.00 -0.52 -3.41 2016.818000 
S4-172     15.08  17.39 Known Old    92 17  16.83  22.94 Yes Yes 0.00  3.09 -3.17 2010.358000 
S2-62      15.08  17.43 Known Old    99 19   0.92   2.03 No  No  0.00 -1.03 -2.32 2010.009000 
S3-37      15.09  16.96 Known Old    95 17   1.14   1.45 No  No  0.01  3.42  1.36 2010.050000 
S3-216     15.10  17.16 Unknown Age  72 18   0.55   0.94 No  No  0.00 -3.14  1.67 2009.725000 
S0-31      15.10  17.10 Known Young  88 11   2.41   8.33 Yes Yes 0.00  0.57  0.45 2009.906000 
S5-193     15.11  16.84 Unknown Age  59 19   0.77   1.09 No  No  0.01 -1.16 -5.73 2009.874000 
S3-3       15.13  17.20 Known Young 100 19   1.27   2.23 No  No  0.00  3.09 -0.64 2010.081000 
S0-18      15.14  17.34 Known Old    32 19   1.29   4.82 No  Yes 0.00 -0.12 -0.42 2009.454000 
S5-159     15.15  17.31 Unknown Age  98 19   0.54   0.60 No  No  0.01  0.43 -5.60 2010.221000 
S0-7       15.17  17.26 Known Young  97 17   3.42   3.53 Yes No  0.00  0.51  0.10 2010.379000 
S4-315     15.18  17.40 Known Old    85 16   6.00   1.77 Yes No  0.00  4.81  0.85 2009.738000 
S3-155     15.18  17.03 Known Young  99 18   0.47   0.41 No  No  0.00 -1.84 -2.83 2010.185000 
S2-12      15.18  17.39 Known Old    99 18   1.79   1.57 No  No  0.00  1.64  1.14 2010.272000 
S0-11      15.19  17.27 Known Young  98 18   1.68   1.03 No  No  0.00  0.49 -0.06 2010.011000 
S2-55      15.19  17.48 Known Old    98 17   2.30   1.87 Yes No  0.00  0.90 -2.19 2009.600000 
S2-50      15.20  17.34 Known Young  85 16   5.50   7.82 Yes Yes 0.00  1.70 -1.51 2009.533000 
S4-188     15.20  17.80 Unknown Age  91 17  24.07  18.82 Yes Yes 0.00 -4.14 -1.77 2010.496000 
S2-49      15.20  17.41 Known Old   100 19   1.60   1.41 No  No  0.00 -0.80 -2.14 2010.126000 
S2-71      15.21  17.35 Known Old   100 19   0.79   0.96 No  No  0.01 -0.88 -2.52 2010.060000 
S3-262     15.22  18.78 Known Old   100 16  27.50 158.86 Yes Yes 0.00 -2.35  2.81 2010.084000 
S4-277     15.22  17.38 Known Old    75 16   1.46   1.71 No  No  0.01  4.75  0.21 2009.665000 
S5-98      15.22  17.32 Unknown Age  99 18   0.59   0.53 No  No  0.01  1.04 -5.24 2010.354000 
S5-156     15.22  17.54 Known Old    98 19   1.91   2.33 Yes No  0.00 -1.42 -5.45 2010.209000 
S6-44      15.22  17.43 Known Young  92 19   5.26   6.17 Yes Yes 0.00 -2.15 -6.00 2010.113000 
S3-227     15.22  17.45 Unknown Age  98 17   1.63   0.54 No  No  0.00  0.03 -3.60 2010.028000 
S1-53      15.22  17.42 Known Old    98 19   1.58   1.76 No  No  0.00  1.67 -0.10 2009.524000 
S3-51      15.23  17.34 Unknown Age  99 18   0.64   0.84 No  No  0.01 -0.15  3.02 2010.104000 
S3-385     15.24  17.36 Known Old    90 16   0.84   0.94 No  No  0.00  3.69 -1.46 2009.997000 
S3-32      15.24  17.48 Known Old    99 19   2.23   5.08 Yes Yes 0.00  2.87 -1.77 2010.163000 
S6-14      15.25  17.61 Known Old    85 19   1.30   0.33 No  No  0.01 -3.24 -5.16 2009.107000 
S2-84      15.25  17.54 Unknown Age  99 18   1.56   1.50 No  No  0.00  1.66 -2.47 2010.187000 
S3-192     15.25  17.55 Unknown Age  94 10   1.93   3.78 Yes No  0.02  0.50 -3.47 2009.890000 
S1-39      15.25  17.53 Known Old    76 19   1.50   1.82 No  No  0.01 -0.54 -1.38 2009.934000 
S4-86      15.25  17.32 Known Old   100 19   0.65   0.28 No  No  0.00 -0.66 -4.12 2009.691000 
S1-32      15.27  17.55 Known Old    71 11   1.33   1.98 No  No  0.00 -0.99 -0.66 2010.144000 
S1-63      15.27  17.94 Unknown Age  66 11   7.08  54.15 Yes Yes 0.00 -1.22  1.41 2008.658000 
S2-316     15.27  17.77 Unknown Age  54 18   7.66   3.52 Yes No  0.00 -2.43  1.64 2009.665000 
S2-306     15.28  17.89 Known Young  52 11   6.16   9.79 Yes Yes 0.00 -0.49 -2.89 2010.382000 
S1-52      15.28  17.36 Unknown Age  38  6   0.97   4.88 No  No  0.00  0.01  1.68 2007.924000 
S2-29      15.29  17.43 Known Young  87 17   2.30   1.68 Yes No  0.00  1.95 -2.16 2010.009000 
S2-82      15.29  17.53 Unknown Age  36 17   1.92   7.18 No  Yes 0.00  2.86  0.06 2009.160000 
S4-375     15.29  17.58 Unknown Age  47 13   3.02   3.29 Yes No  0.00  3.94  1.62 2010.282000 
S3-268     15.29  17.56 Known Young  87 19   1.44   2.20 No  No  0.00 -2.15 -3.03 2010.422000 
S3-43      15.29  17.44 Unknown Age  84 13   3.01   1.43 Yes No  0.00 -0.16 -3.02 2009.661000 
S3-344     15.29  17.47 Unknown Age 100 18   1.24   0.81 No  No  0.00  3.07  2.41 2010.234000 
S4-45      15.29  17.57 Unknown Age  93 18   0.97   0.57 No  No  0.02  4.11 -0.41 2009.981000 
S3-348     15.30  17.42 Unknown Age  95 18   0.63   0.26 No  No  0.00  3.91  0.23 2009.944000 
S3-286     15.30  17.44 Known Old   100 19   0.78   0.59 No  No  0.00  3.41 -1.52 2010.090000 
S3-327     15.30  17.40 Known Old    45 16   9.07   5.17 Yes Yes 0.00  2.50 -2.92 2010.243000 
S2-345     15.30  17.68 Unknown Age  32  6  13.10  12.32 Yes Yes 0.00  1.78 -1.18 2015.482000 
S6-78      15.31  17.56 Unknown Age  88 18   1.07   3.76 No  Yes 0.00  4.38 -5.38 2009.990000 
S2-61      15.31  17.47 Known Old    65 13   4.60   1.45 Yes No  0.00  2.36 -0.65 2009.705000 
S6-135     15.31  17.67 Unknown Age  54 14   5.75   2.17 Yes No  0.00  5.49  2.56 2008.759000 
S5-60      15.32  17.45 Unknown Age  86 15   2.44   2.43 Yes No  0.00  5.22  0.12 2009.817000 
S3-33      15.33  17.53 Unknown Age  36 17   1.66   4.75 No  Yes 0.01  3.32 -0.83 2010.120000 
S0-35      15.33  17.61 Unknown Age  39 16   3.13   5.86 Yes Yes 0.00  0.02  0.88 2009.499000 
S1-29      15.34  17.63 Known Young  82 11   2.63   3.98 Yes No  0.00  1.07  0.16 2010.071000 
S4-312     15.34  17.56 Known Old    99 19   0.74   0.67 No  No  0.00  4.60 -1.54 2010.231000 
S6-4       15.35  17.57 Unknown Age  92 18   1.52   2.03 No  No  0.01  1.72 -5.79 2010.138000 
S1-48      15.35  17.56 Known Old    96 17   4.20   2.39 Yes No  0.00 -0.63 -1.55 2009.947000 
S3-319     15.35  17.48 Unknown Age  98 19   0.67   1.08 No  No  0.01  3.57 -1.44 2010.045000 
S3-62      15.35  17.56 Unknown Age  33 11   0.78   1.20 No  No  0.00  2.70 -1.53 2011.039000 
S4-8       15.35  17.54 Known Young  99 19   0.64   1.44 No  No  0.00 -0.45 -3.97 2010.186000 
S4-176     15.36  17.55 Unknown Age 100 18   1.02   1.03 No  No  0.01  4.26  1.40 2010.293000 
S5-113     15.36  17.66 Known Old   100 19   1.19   1.07 No  No  0.00 -2.55 -4.80 2009.454000 
S5-178     15.37  17.54 Known Old    98 17   1.39   4.17 No  Yes 0.00  4.85 -3.04 2010.330000 
S2-41      15.37  17.58 Known Old    99 19   3.35   2.36 Yes No  0.00 -0.47 -2.09 2010.303000 
S5-212     15.37  17.50 Known Old    95 18   3.23   1.50 Yes No  0.01  4.03 -4.39 2010.182000 
S2-59      15.37  17.79 Known Old    74 14   2.50   4.83 Yes Yes 0.00  0.82 -2.33 2009.842000 
S3-31      15.38  17.40 Unknown Age  59 17   2.25   2.43 Yes No  0.00  3.39  0.39 2009.878000 
S5-141     15.38  17.50 Unknown Age  96 15   1.63   4.30 No  Yes 0.00  4.34 -3.41 2010.171000 
S4-279     15.38  17.65 Unknown Age  40 18   0.52   1.68 No  No  0.01  4.00  2.59 2010.027000 
S3-21      15.38  17.58 Unknown Age  39  9   8.06  58.05 Yes Yes 0.00  3.20 -0.21 2009.590000 
S6-80      15.38  17.68 Known Old    72 18   1.54   2.20 No  No  0.00  5.03 -4.86 2010.739000 
S1-45      15.38  17.83 Unknown Age  40  1   4.65    --- Yes No  0.00 -1.28  1.10 2009.660000 
S5-131     15.39  17.76 Known Old    98 18   1.47   2.90 No  No  0.00  4.87 -2.55 2010.240000 
S3-159     15.39  17.85 Unknown Age  96 18   2.66   1.03 Yes No  0.00 -1.29  3.13 2010.052000 
S3-23      15.39  17.77 Unknown Age  68 12   1.90   2.09 No  No  0.00  2.91 -1.37 2009.964000 
S2-81      15.39  17.78 Known Old    98 17   2.49   1.97 Yes No  0.00  1.98 -2.04 2010.068000 
S2-68      15.40  18.12 Unknown Age  97 18  12.94   4.92 Yes Yes 0.00 -1.81  1.95 2010.217000 
S4-314     15.41  17.60 Known Young  99 19   0.59   1.97 No  No  0.02  4.41 -2.03 2010.075000 
S6-48      15.42  17.67 Known Old    46 10   2.18   3.41 No  No  0.01  4.88 -4.16 2009.975000 
S1-50      15.42  17.73 Unknown Age  88  7   4.67   9.32 Yes Yes 0.00  1.48  0.66 2009.664000 
S0-19      15.43  17.52 Known Young  79 17   5.90   5.08 Yes Yes 0.00 -0.01  0.40 2009.642000 
S0-28      15.43    --- Known Old    45  0  12.00    --- Yes --- 0.00 -0.14 -0.49 2007.822000 
S5-165     15.44  17.65 Known Old   100 18   0.59   0.80 No  No  0.01  4.88 -2.86 2010.181000 
S2-40      15.44  17.62 Known Young  34 18   1.06   1.24 No  No  0.00  1.74  1.27 2009.828000 
S1-175     15.46  17.66 Unknown Age  82 16   4.53   7.59 Yes Yes 0.00 -1.41 -0.34 2014.063000 
S3-314     15.46  17.56 Known Young  79 19   1.39   1.82 No  No  0.01  3.84 -0.09 2010.262000 
S4-295     15.46  17.92 Unknown Age  51 12   1.59   4.17 No  No  0.01 -3.09  3.67 2010.626000 
S0-62      15.46  17.69 Known Old    80 17   2.42   4.70 Yes Yes 0.00  0.16 -0.54 2010.228000 
S1-6       15.46  17.77 Known Old    37 15   2.97   3.22 Yes No  0.00 -0.96  0.74 2008.886000 
S3-383     15.47  17.74 Known Old    99 19   1.08   1.79 No  No  0.00  3.92 -0.56 2010.082000 
S2-63      15.47  17.73 Unknown Age 100 18   1.92   2.44 Yes No  0.00 -0.65  2.47 2010.227000 
S3-437     15.47  17.82 Unknown Age  51 17   1.38   1.02 No  No  0.00  2.69 -1.38 2013.944000 
S1-64      15.47  17.90 Unknown Age  97 16   7.18  31.30 Yes Yes 0.00  0.66  1.82 2010.079000 
S6-142     15.47  17.75 Known Old    63 15   1.32   2.37 No  No  0.01  5.47 -3.56 2011.172000 
S1-66      15.47  17.72 Known Old    68 12   6.18   2.69 Yes No  0.02 -0.81 -1.74 2009.970000 
S2-308     15.48  17.64 Known Old    36 12   1.13   1.00 No  No  0.00 -0.64 -2.85 2010.059000 
S5-24      15.48  18.27 Unknown Age  79 10   3.47   2.57 Yes No  0.00 -5.00 -0.89 2010.110000 
S1-26      15.49  17.71 Known Old    98 18   2.34   0.46 Yes No  0.01 -0.88  0.39 2010.306000 
S1-62      15.49  17.88 Unknown Age  98 13   6.02   9.08 Yes Yes 0.01  0.44  1.80 2010.021000 
S2-34      15.49  17.81 Known Old    95 16   1.07   1.60 No  No  0.01  1.84  1.00 2009.058000 
S2-134     15.49  17.69 Known Old    70 14   2.98   3.18 Yes No  0.00 -0.99 -2.00 2010.568000 
S2-46      15.49  17.71 Unknown Age  94 17   1.69   5.30 No  Yes 0.00  2.17 -0.71 2010.099000 
S3-209     15.50  17.23 Unknown Age  90 17   1.71   1.83 No  No  0.00 -2.93 -1.98 2010.310000 
S5-123     15.50  18.29 Known Old    63 14   7.77   2.09 Yes No  0.01 -4.34 -3.30 2009.664000 
S1-56      15.50  18.00 Known Old    85 14  28.05  16.48 Yes Yes 0.00 -1.11  1.32 2009.763000 
S7-2       15.51  17.81 Unknown Age  74 14   4.55   5.41 Yes Yes 0.00  3.37 -6.31 2010.793000 
S1-55      15.51  17.89 Unknown Age  95 15   2.51   7.28 Yes Yes 0.00  1.59  0.64 2008.856000 
S5-252     15.51  17.77 Known Old    80 15   3.19   1.33 Yes No  0.01  5.50 -1.23 2012.288000 
S4-105     15.51  18.24 Known Old   100 18   1.39   2.26 No  No  0.00 -2.82 -3.18 2010.228000 
S4-56      15.52  17.88 Unknown Age  71 10   1.95   3.62 No  No  0.00 -0.99  3.99 2010.465000 
S3-24      15.52  17.82 Unknown Age  59  6   3.65   1.14 Yes No  0.00  3.29  0.45 2009.493000 
S3-109     15.52  17.89 Known Old    65 11   1.76   4.19 No  No  0.02 -3.19  0.42 2010.197000 
S1-47      15.52  17.74 Unknown Age  99 18   1.85   9.55 No  Yes 0.00 -1.61  0.43 2010.417000 
S1-67      15.53  17.85 Known Old    91 17   1.64   3.15 No  No  0.00 -1.43 -1.32 2010.456000 
S3-125     15.53  18.05 Unknown Age  35  6   2.02   0.57 No  No  0.00 -3.07 -1.22 2010.010000 
S5-106     15.53  17.96 Known Young  86 18   3.68   1.16 Yes No  0.02 -4.35 -3.20 2010.067000 
S2-198     15.54  17.90 Known Old    96 17   2.25   4.93 Yes Yes 0.01  0.41 -2.48 2009.978000 
S3-377     15.54  18.01 Unknown Age  85 16 107.61  51.03 Yes Yes 0.00  2.56 -3.03 2008.170000 
S0-67      15.54  17.79 Known Old    79 17   3.45   5.77 Yes Yes 0.00  0.25 -0.54 2009.197000 
S5-288     15.55  17.73 Unknown Age  68 15   2.36   2.70 Yes No  0.00  5.33  0.16 2011.188000 
S0-29      15.56  17.60 Known Old    34 12   1.23   3.35 No  No  0.02  0.37 -0.44 2009.722000 
S3-169     15.56  17.86 Unknown Age 100 18   0.69   0.87 No  No  0.03 -3.39  0.37 2010.038000 
S5-124     15.56  17.76 Unknown Age  50 10   1.53   0.96 No  No  0.01 -1.85 -5.16 2009.615000 
S3-92      15.56  18.11 Unknown Age  34  5  10.00  12.80 Yes Yes 0.00 -1.35  2.88 2009.116000 
S6-8       15.57  17.81 Known Old    91 18   1.03   3.75 No  Yes 0.00 -0.76 -6.01 2009.881000 
S5-94      15.57  18.01 Unknown Age  83 18   1.39   1.69 No  No  0.02  4.92  2.12 2008.726000 
S1-36      15.57  17.79 Known Old    49 18   2.40   4.63 Yes Yes 0.00 -0.53 -1.21 2010.227000 
S2-83      15.57  17.89 Known Old    68 10   2.00   3.61 No  No  0.01  2.86 -0.69 2009.982000 
S2-175     15.58  18.03 Unknown Age  51 13  10.83   4.06 Yes No  0.00  2.07 -1.21 2009.495000 
S2-212     15.58  17.81 Known Old    95 17   2.65   5.41 Yes Yes 0.00  0.17 -2.59 2009.949000 
S6-28      15.58  17.80 Known Old    58 14   1.02   0.98 No  No  0.02  5.01 -3.66 2010.052000 
S5-210     15.58  17.76 Unknown Age  95 15   5.88   8.72 Yes Yes 0.00 -1.82 -5.66 2009.694000 
S4-97      15.58  17.68 Known Old   100 19   0.74   0.41 No  No  0.02 -0.95 -4.12 2010.207000 
S4-67      15.58  18.30 Unknown Age  89 14   5.36   9.74 Yes Yes 0.00  2.82 -3.04 2010.016000 
S0-27      15.58  17.79 Known Old    84 13   1.40   2.90 No  No  0.00  0.15  0.55 2009.841000 
S5-6       15.58  18.35 Unknown Age  89 16   3.31   3.84 Yes No  0.00 -4.81 -1.46 2009.544000 
S2-80      15.58  17.78 Known Old    98 18   1.74   1.42 No  No  0.02  2.20  1.81 2010.224000 
S6-55      15.58  17.81 Known Old    61 10   1.45   1.07 No  No  0.00  5.00 -4.11 2010.196000 
S5-80      15.59  17.78 Unknown Age  55 18   0.87   1.73 No  No  0.02  0.24 -5.30 2009.782000 
S4-280     15.59  18.05 Unknown Age  56 18   2.28   1.94 Yes No  0.00  1.23 -4.60 2010.339000 
S2-64      15.59  17.80 Known Old    91 12   2.05   4.74 Yes Yes 0.01  2.63  0.25 2010.053000 
S3-50      15.59  17.85 Unknown Age  98 19   2.60   9.46 Yes Yes 0.00 -1.88 -2.33 2010.312000 
S2-205     15.59  17.81 Known Old    98 17  22.28  18.23 Yes Yes 0.00  0.48  2.49 2010.052000 
S3-108     15.60  17.80 Unknown Age  96 18   1.72   1.45 No  No  0.01 -0.89  3.12 2010.133000 
S2-317     15.60  17.89 Known Old    62 14   3.47  12.80 Yes Yes 0.01 -0.71 -2.87 2010.148000 
S4-107     15.60  17.68 Unknown Age  44 13   2.04   3.46 No  No  0.01  3.93  1.54 2011.962000 
S1-54      15.61  18.03 Unknown Age  89 15   4.20   2.64 Yes No  0.01 -1.51  0.75 2009.661000 
S2-195     15.61  18.07 Unknown Age  92 16   9.66   2.90 Yes No  0.01 -2.03  1.45 2008.883000 
S2-42      15.61  17.98 Unknown Age  60 17   5.04   3.21 Yes No  0.00  0.49  2.15 2009.692000 
S1-59      15.61  17.17 Unknown Age  38 10   5.87  11.57 Yes Yes 0.00  0.02  1.78 2007.241000 
S4-40      15.62  17.93 Known Old   100 18   1.19   1.70 No  No  0.00 -1.97 -3.61 2010.232000 
S1-58      15.62  17.99 Unknown Age  76 15   3.62   3.77 Yes No  0.01 -1.49  0.97 2010.095000 
S1-65      15.62  17.71 Unknown Age  97 16   1.49   1.66 No  No  0.02  1.48  1.28 2009.943000 
S2-76      15.62  18.18 Known Young  68 17  11.59  21.94 Yes Yes 0.01 -0.22  2.81 2011.550000 
S5-44      15.62  17.83 Known Old    99 19   0.95   0.38 No  No  0.00  3.52 -3.74 2010.094000 
S4-273     15.62  17.88 Unknown Age 100 19   1.08   0.71 No  No  0.03 -1.15 -4.61 2009.965000 
S5-203     15.62  17.92 Unknown Age  50 10   4.75   6.71 Yes Yes 0.00 -0.23 -5.87 2009.735000 
S5-126     15.64  16.81 Unknown Age  98 19   1.43   0.80 No  No  0.02 -0.04 -5.47 2009.751000 
S4-167     15.64  17.91 Unknown Age  96 18   1.74   3.14 No  No  0.00  3.73  2.42 2010.133000 
S6-40      15.64  17.90 Unknown Age  79 14   3.84   4.12 Yes No  0.01  0.09 -6.34 2009.538000 
S6-33      15.64  18.01 Unknown Age  90 15   2.92   4.49 Yes Yes 0.02 -3.61 -5.09 2009.762000 
S0-16      15.64  17.75 Known Young  44 11  19.66   6.28 Yes Yes 0.00  0.23  0.17 2007.593000 
S3-91      15.64  17.87 Unknown Age  95 16   4.75   4.14 Yes Yes 0.02 -1.71 -2.67 2010.365000 
S6-53      15.65    --- Unknown Age  42  0   3.53    --- Yes --- 0.00 -3.69 -5.33 2009.250000 
S3-229     15.65  18.33 Unknown Age  84 16   5.98   3.84 Yes No  0.00  1.56 -3.22 2010.224000 
S5-25      15.65  17.98 Unknown Age 100 18   0.54   0.47 No  No  0.01 -2.58 -4.37 2010.133000 
S3-160     15.66    --- Unknown Age  36  0   3.22    --- Yes --- 0.00  3.30  0.79 2009.133000 
S4-140     15.66  17.97 Unknown Age 100 18   0.66   0.31 No  No  0.00  3.17  2.98 2010.071000 
S6-181     15.66  17.93 Known Old    94 16   1.98   3.17 Yes No  0.02  5.31 -4.21 2010.492000 
S5-209     15.66  17.87 Unknown Age  74 18   0.77   0.82 No  No  0.02 -2.93 -5.15 2008.589000 
S0-24      15.66  17.75 Known Old    71 17   5.62   1.68 Yes No  0.00  0.20  0.09 2008.557000 
S4-31      15.67  17.93 Unknown Age 100 18   7.92   0.99 Yes No  0.01 -2.21 -3.43 2010.415000 
S3-263     15.67  17.85 Unknown Age  94 15   2.41   0.95 Yes No  0.01 -0.40 -3.64 2010.140000 
S6-30      15.67  17.90 Unknown Age  82 16   1.78  10.22 No  Yes 0.03  0.58 -6.20 2009.828000 
S4-51      15.67  17.78 Unknown Age  43 18   2.68   8.71 Yes Yes 0.01  3.17  2.63 2011.116000 
S3-225     15.67  18.02 Unknown Age  94 16   2.14   2.43 Yes No  0.01  1.45 -3.26 2009.856000 
S1-40      15.68    --- Unknown Age  43  0   5.89    --- Yes --- 0.00 -1.41 -0.61 2010.207000 
S2-268     15.69  18.17 Unknown Age  83 14   9.64  22.18 Yes Yes 0.01 -2.78  0.48 2010.071000 
S2-319     15.69    --- Known Old    89  0   2.51    --- Yes --- 0.01  0.99 -2.78 2009.644000 
S3-256     15.70  18.19 Unknown Age  73 18   9.27  12.65 Yes Yes 0.00 -1.85 -3.18 2009.353000 
S5-160     15.70    --- Unknown Age  34  0 132.84    --- Yes --- 0.00  4.23  3.76 2009.530000 
S1-31      15.70  18.00 Known Old    83 17   2.00   3.38 Yes No  0.01 -0.99  0.54 2010.569000 
S5-127     15.70  17.78 Known Old    93 18   0.81   1.29 No  No  0.03  4.79 -2.64 2010.228000 
S4-262     15.71  17.77 Known Young  98 18  11.27   5.79 Yes Yes 0.01  4.28 -1.96 2010.562000 
S3-65      15.71  18.01 Known Young  98 16   1.27   2.30 No  No  0.03 -1.24 -2.80 2009.687000 
S1-170     15.71    --- Unknown Age  64  0   3.67    --- Yes --- 0.00  1.57 -1.19 2009.609000 
S2-86      15.71  18.09 Unknown Age  55 13   4.87   6.67 Yes Yes 0.00  2.66 -1.36 2007.744000 
S2-208     15.72  18.44 Unknown Age  75 13  12.12  10.31 Yes Yes 0.00 -2.05  1.58 2010.131000 
S2-200     15.72  18.06 Unknown Age  36 18   2.84   0.94 Yes No  0.02 -2.53  0.01 2009.425000 
S3-59      15.72  17.89 Unknown Age  94 15   4.12   1.83 Yes No  0.01 -2.42 -1.88 2010.347000 
S0-108     15.72  17.76 Unknown Age  54 10   3.04   3.77 Yes No  0.00  0.45 -0.90 2015.921000 
S2-261     15.72  18.22 Unknown Age  99 18   3.52   1.36 Yes No  0.01 -2.60  1.01 2009.671000 
S6-36      15.73  18.18 Known Old    66 11   1.70   3.69 No  No  0.00 -4.60 -4.28 2009.482000 
S6-52      15.74  17.94 Unknown Age  83 14   3.73   3.93 Yes No  0.00 -1.61 -6.24 2012.171000 
S2-51      15.74  18.12 Known Old    99 18   2.09   3.34 Yes No  0.02  0.74  2.14 2009.837000 
S4-123     15.75  18.10 Unknown Age  98 18   1.10   2.07 No  No  0.03  2.27  3.63 2010.065000 
S2-128     15.75  18.16 Unknown Age  81  6   4.47  13.89 Yes Yes 0.00  1.09 -1.89 2010.052000 
S2-44      15.75  18.17 Unknown Age  98 16   3.20  16.43 Yes Yes 0.01  0.52 -2.14 2009.503000 
S5-162     15.75  17.98 Unknown Age  99 19   1.88   1.84 Yes No  0.03  5.17 -2.25 2010.076000 
S3-151     15.75  18.06 Known Old    93 16   3.29   4.46 Yes Yes 0.01  1.91 -2.78 2009.954000 
S3-104     15.75  18.43 Unknown Age  68 12  11.56  44.77 Yes Yes 0.00 -3.17 -0.66 2010.439000 
S3-215     15.76  18.18 Unknown Age  63 12   1.72   4.97 No  Yes 0.00  1.33 -3.30 2010.030000 
S2-89      15.76  18.27 Unknown Age  90  9   4.13   3.38 Yes No  0.02  1.06 -1.69 2010.077000 
S1-41      15.76  17.95 Unknown Age  74  6   3.47   4.13 Yes No  0.00  0.96  1.14 2010.300000 
S3-176     15.78    --- Unknown Age  65  0   3.62    --- Yes --- 0.00  3.09  1.43 2009.859000 
S1-42      15.78  18.10 Unknown Age  74  8   4.70   4.94 Yes No  0.00  0.92  1.23 2010.216000 
S5-217     15.78  18.13 Unknown Age  97 17   0.81   0.82 No  No  0.02  2.45 -5.46 2010.004000 
S3-123     15.79  17.97 Unknown Age  99 17   0.93   0.87 No  No  0.01 -1.14 -3.10 2009.922000 
S0-8       15.79  17.81 Known Young  88 16   8.72   5.25 Yes Yes 0.00 -0.23  0.16 2008.370000 
S5-150     15.79  18.22 Known Old    91 18   4.80   2.96 Yes No  0.02 -3.91 -4.02 2009.922000 
S2-14      15.79  18.16 Unknown Age  75 13   3.59   2.81 Yes No  0.02 -1.56 -1.41 2010.393000 
S4-66      15.79  18.24 Unknown Age  80 15   8.64  19.29 Yes Yes 0.03  2.73 -3.13 2010.371000 
S3-294     15.79  18.22 Unknown Age  87 13   2.75   3.51 Yes No  0.01  0.52  3.75 2010.542000 
S6-50      15.80  18.13 Unknown Age  62 18   1.51   1.29 No  No  0.02 -3.13 -5.61 2008.044000 
S4-23      15.80  18.17 Unknown Age  98 18   4.79   4.60 Yes Yes 0.01  1.47 -3.78 2009.563000 
S5-250     15.80  18.17 Unknown Age  43  7   3.90   2.14 Yes No  0.01  5.65 -1.08 2011.116000 
S5-137     15.80    --- Unknown Age  33  0   5.90    --- Yes --- 0.00  3.59  4.19 2009.603000 
S5-216     15.80  18.22 Unknown Age  72 15   0.91   3.62 No  No  0.03  2.22 -5.55 2009.968000 
S5-79      15.80  18.02 Unknown Age  99 18   0.56   1.06 No  No  0.01  4.68 -2.46 2010.007000 
S3-241     15.81  18.02 Unknown Age  76 18   1.21   2.42 No  No  0.00  2.47  2.68 2010.342000 
S4-131     15.81  18.30 Unknown Age  99 18   1.54   0.62 No  No  0.01  1.47 -4.04 2010.142000 
S4-284     15.81  18.02 Unknown Age  98 16   1.03   3.12 No  No  0.06 -0.95 -4.70 2010.239000 
S5-196     15.81  18.37 Unknown Age  65 16   5.26   1.40 Yes No  0.00 -4.59  3.59 2010.888000 
S2-65      15.81  18.33 Known Old    96 17  12.88  43.80 Yes Yes 0.00  2.36 -1.07 2009.829000 
S5-182     15.81  18.04 Unknown Age  47  5   3.45   0.03 Yes No  0.00  5.00  2.86 2010.139000 
S7-6       15.83  18.24 Unknown Age  76 17   3.81   2.72 Yes No  0.02 -4.07 -6.25 2007.225000 
S5-56      15.83  18.32 Unknown Age  45 11   1.40   1.69 No  No  0.01  3.62  3.73 2008.943000 
S4-220     15.84    --- Unknown Age  34  0   1.17    --- No  --- 0.00  1.95  4.16 2009.918000 
S1-7       15.84  18.12 Known Old    70 11   2.24   4.48 Yes No  0.05 -1.05 -0.58 2010.057000 
S6-9       15.84  18.23 Unknown Age  97 16   5.17   9.10 Yes Yes 0.04  2.59 -5.48 2010.176000 
S1-61      15.84  18.00 Unknown Age  46 18   0.50   2.94 No  No  0.03 -1.54 -0.97 2009.863000 
S3-357     15.84  18.14 Unknown Age  84 16   0.57   0.27 No  No  0.09  3.14  2.32 2010.033000 
S5-84      15.84  18.27 Unknown Age  99 18   2.88   1.56 Yes No  0.03 -2.74 -4.53 2009.918000 
S2-127     15.85  18.17 Unknown Age  82  6   4.30   4.38 Yes No  0.03  0.20 -2.21 2010.148000 
S2-39      15.85  18.18 Unknown Age 100 18   0.75   3.35 No  No  0.04 -1.94 -0.72 2010.771000 
S6-26      15.85  18.29 Unknown Age  92 16   4.81   3.23 Yes No  0.01  2.52 -5.68 2010.345000 
S1-159     15.85    --- Unknown Age  82  0   5.65    --- Yes --- 0.01  1.32 -1.43 2010.637000 
S4-187     15.85  18.44 Unknown Age  99 17   7.05  36.12 Yes Yes 0.02  0.43 -4.48 2010.301000 
S7-150     15.85  18.06 Unknown Age  43 11   4.03   1.52 Yes No  0.01 -5.00 -5.26 2007.930000 
S3-153     15.85  18.20 Unknown Age 100 18   2.46   4.09 Yes Yes 0.09  1.60  2.98 2010.038000 
S3-338     15.85  18.21 Unknown Age  98 18   2.11   4.55 Yes Yes 0.01 -3.82 -0.46 2010.136000 
S4-50      15.85  18.31 Unknown Age  99 18   1.66   1.46 No  No  0.07  3.08  2.76 2010.565000 
S4-283     15.85  18.21 Unknown Age 100 18   1.80   5.49 No  Yes 0.04  4.38  1.85 2010.160000 
S6-262     15.87  18.06 Unknown Age  48 11   1.13   3.49 No  No  0.03  2.49 -6.46 2007.330000 
S2-219     15.87  18.16 Unknown Age  56  8   6.15   6.45 Yes Yes 0.01 -1.57 -2.09 2009.939000 
S3-167     15.87  19.40 Unknown Age  50  8  97.12 171.31 Yes Yes 0.00 -3.07  1.41 2009.976000 
S4-278     15.87  18.26 Unknown Age  99 18   1.15   1.78 No  No  0.08 -2.52 -4.02 2010.112000 
S3-83      15.87  18.30 Unknown Age  65 15   5.28   4.23 Yes Yes 0.01 -2.32 -2.12 2009.548000 
S4-82      15.89  18.32 Unknown Age  88 16   9.42   9.11 Yes Yes 0.03  2.62  3.27 2010.005000 
S3-48      15.89  18.23 Unknown Age  94 18   2.05   2.23 Yes No  0.03 -2.97  0.36 2010.409000 
S0-20      15.90  17.90 Known Young  67 16   3.78   1.78 Yes No  0.01  0.05  0.14 2008.089000 
S7-0       15.90  18.16 Unknown Age  88 18   1.34   1.60 No  No  0.10  4.05 -5.79 2010.193000 
S4-47      15.90  18.41 Unknown Age  95 16   7.27  14.88 Yes Yes 0.02  2.57 -3.21 2009.974000 
S3-124     15.90  18.51 Unknown Age 100 18  20.86  41.31 Yes Yes 0.01  1.85  2.72 2009.849000 
S4-74      15.91  18.24 Unknown Age  99 17   1.23   2.25 No  No  0.10  0.12 -4.16 2009.978000 
S2-54      15.91  18.26 Unknown Age  64 13   5.24  11.23 Yes Yes 0.02  2.29 -0.68 2009.512000 
S6-19      15.92  18.33 Unknown Age  62 11   0.99   3.35 No  No  0.02 -4.53 -4.15 2009.665000 
S5-155     15.92  18.32 Unknown Age  64 18   2.01   1.90 No  No  0.02  4.72  3.02 2009.628000 
S4-195     15.92  18.32 Unknown Age  65 14   2.60   3.60 Yes No  0.01  2.42  3.81 2008.847000 
S5-65      15.92  18.96 Unknown Age  59 15  31.56   6.19 Yes Yes 0.02 -3.81  3.60 2011.045000 
S5-22      15.93  18.43 Unknown Age  89 17   4.09   1.59 Yes No  0.04 -3.06 -4.05 2009.907000 
S2-56      15.93  18.24 Unknown Age  97 18   2.03   2.38 Yes No  0.05 -0.26  2.39 2010.441000 
S3-302     15.93  18.44 Unknown Age  90 15   7.21  14.54 Yes Yes 0.00  0.09  3.77 2010.134000 
S6-229     15.93  18.10 Unknown Age  53  8   2.08   1.64 No  No  0.01  5.56 -3.51 2007.370000 
S7-220     15.94  18.29 Unknown Age  71  7   2.57   2.11 Yes No  0.01 -4.98 -6.12 2010.839000 
S4-154     15.94  18.34 Unknown Age  70 17   3.89   9.40 Yes Yes 0.00  2.67  3.49 2011.661000 
S5-4       15.94  18.30 Unknown Age 100 18   1.15   0.80 No  No  0.03 -2.39 -4.42 2009.825000 
S4-341     15.94  18.11 Unknown Age  98 18   1.04   1.82 No  No  0.06  4.18 -2.62 2009.378000 
S3-116     15.94  18.14 Unknown Age  84 18   0.83   1.84 No  No  0.07  2.24  2.34 2010.033000 
S6-276     15.94  18.11 Unknown Age  77 13   6.79   2.20 Yes No  0.05  5.00 -4.73 2010.832000 
S3-171     15.94  18.13 Unknown Age  33 18   0.45   0.18 No  No  0.07  2.44  2.40 2008.434000 
S4-164     15.94  18.30 Unknown Age  44 18   1.13   6.39 No  Yes 0.00  3.75  2.33 2010.396000 
S2-346     15.95    --- Unknown Age  32  0  15.20    --- Yes --- 0.00 -1.96  0.78 2013.182000 
S2-304     15.96  18.10 Unknown Age  84 12   3.51   2.91 Yes No  0.00  2.52  1.46 2009.803000 
S5-197     15.96  18.09 Unknown Age  54  8   2.44   0.34 Yes No  0.07 -1.09 -5.73 2009.992000 
S5-118     15.96  18.66 Unknown Age  89 15   1.19   1.11 No  No  0.11 -4.85 -2.44 2010.044000 
S2-45      15.97  18.60 Unknown Age  96 15   5.59   6.39 Yes Yes 0.02 -2.15  0.57 2009.461000 
S4-30      15.97  18.42 Unknown Age  69  6  39.78  39.87 Yes Yes 0.00  2.52  3.23 2009.975000 
S4-181     15.97  18.46 Unknown Age  92 16   2.53  10.42 Yes Yes 0.06  0.96 -4.40 2010.232000 
S5-7       15.97  18.18 Unknown Age  90 18   1.21   1.22 No  No  0.16  1.04 -4.89 2010.172000 
S6-51      15.97    --- Unknown Age  31  0   2.16    --- No  --- 0.00  4.99  4.08 2010.134000 
S5-259     15.97  18.32 Unknown Age  92 16   1.83   3.06 No  No  0.14  5.26 -1.88 2010.305000 
S6-54      15.98  18.32 Unknown Age  81 10   3.48  16.57 Yes Yes 0.00 -1.92 -6.18 2010.215000 
S7-4       15.98  18.40 Unknown Age  90 17   1.90   5.04 No  Yes 0.06 -4.27 -6.00 2008.418000 
S6-34      15.98  18.52 Unknown Age  66 16   5.63  14.98 Yes Yes 0.02  5.28  3.32 2010.999000 
S5-181     15.99  18.42 Unknown Age  47 13   3.42  15.81 Yes Yes 0.00  5.06  2.76 2009.893000 
S3-388     15.99  18.29 Unknown Age  96 16   1.05   0.72 No  No  0.03 -2.43 -3.16 2010.340000 
S5-49      15.99  18.39 Unknown Age  98 18   2.87   5.79 Yes Yes 0.00  4.90  1.61 2009.661000 
S3-369     15.99  18.53 Unknown Age  97 17   4.99   2.53 Yes No  0.05 -1.97  3.42 2010.217000 
S4-266     15.99  18.38 Unknown Age  90 17   7.80  22.46 Yes Yes 0.08  0.48 -4.67 2008.269000 
S4-55      16.00  18.28 Unknown Age  99 18   1.32   1.25 No  No  0.15  4.10 -0.58 2010.204000 
S5-200     16.00  18.59 Unknown Age  75  8   3.37   2.48 Yes No  0.01  4.36  3.92 2010.156000 
S1-171     16.00  18.07 Unknown Age  68 12   3.52   2.15 Yes No  0.02 -0.76 -1.73 2010.726000 
S4-157     16.00  18.65 Unknown Age  99 17  56.49  44.06 Yes Yes 0.00 -3.32 -2.90 2007.382000 
S4-109     16.00  18.40 Unknown Age  98 18   0.46   0.54 No  No  0.19 -2.49 -3.44 2010.118000 
S0-33      16.01  18.06 Unknown Age  57 14   6.43   5.74 Yes Yes 0.00  0.65 -0.53 2010.172000 
S6-46      16.02  18.50 Unknown Age  78 10   4.31  10.79 Yes Yes 0.00 -4.00 -4.99 2009.819000 
S2-303     16.02  18.43 Unknown Age  77 13   8.90   6.57 Yes Yes 0.02 -2.91 -0.23 2008.164000 
S3-334     16.03  18.64 Unknown Age  76 11   5.75   8.56 Yes Yes 0.00 -0.60  3.82 2010.028000 
S2-237     16.03  18.94 Unknown Age  75 14   5.44   9.94 Yes Yes 0.00 -0.44 -2.67 2010.546000 
S2-300     16.03  18.52 Unknown Age  97 17   2.73   2.88 Yes No  0.03  0.26  2.88 2010.170000 
S1-43      16.03  18.19 Unknown Age  89 12   3.27   2.38 Yes No  0.01  1.11  1.21 2009.649000 
S5-107     16.04  18.59 Unknown Age  90 17   1.77   0.78 No  No  0.02 -4.60 -2.76 2009.994000 
S6-69      16.05  18.43 Unknown Age  89 16   4.00   3.23 Yes No  0.03 -4.25 -5.20 2009.190000 
S1-144     16.06    --- Unknown Age  70  0   2.51    --- Yes --- 0.01  1.63 -0.94 2008.913000 
S2-321     16.06  18.10 Unknown Age  95 16   1.00   2.29 No  No  0.09 -2.43 -1.69 2009.332000 
S3-93      16.06  18.38 Unknown Age  59  8   5.58   4.78 Yes No  0.00 -2.40 -2.11 2007.505000 
S4-464     16.06  18.96 Unknown Age  67 15   3.83   6.94 Yes Yes 0.01 -4.33 -1.23 2013.647000 
S1-27      16.07  18.51 Known Young  56 12  58.04   4.02 Yes No  0.01 -1.03  0.19 2008.871000 
S4-69      16.07  18.46 Unknown Age  78  9   8.88   7.58 Yes Yes 0.00 -3.00  2.83 2010.265000 
S6-251     16.07  18.52 Unknown Age  92 16   1.82   2.35 No  No  0.05  3.35 -5.99 2010.491000 
S7-240     16.07  18.59 Unknown Age  78 14   2.86   2.30 Yes No  0.01  4.78 -6.36 2010.233000 
S3-359     16.08  18.25 Unknown Age  95 16   2.77   5.39 Yes Yes 0.02  3.75  1.16 2009.103000 
S3-387     16.08  18.35 Unknown Age  74 12   3.50   6.05 Yes Yes 0.02  0.63  3.90 2010.320000 
S4-34      16.09  18.53 Unknown Age  78 17   3.32   3.36 Yes No  0.06  1.60 -3.77 2009.979000 
S6-272     16.09  18.57 Unknown Age  75 16   1.54   4.29 No  Yes 0.04  3.60 -5.99 2007.070000 
S5-128     16.09    --- Unknown Age  84  0   4.67    --- Yes --- 0.00 -5.00  2.25 2007.270000 
S4-173     16.10  18.70 Unknown Age 100 17   7.20  12.82 Yes Yes 0.06 -3.20 -3.10 2010.375000 
S1-46      16.10  18.65 Unknown Age  89 16  10.94   6.72 Yes Yes 0.00 -0.10 -1.60 2010.018000 
S0-36      16.11  17.97 Known Young  39 18   2.42   1.84 No  No  0.01 -0.54 -0.73 2007.994000 
S0-17      16.11  18.29 Known Old    89 16  10.88   1.14 Yes No  0.01  0.05  0.01 2008.821000 
S2-273     16.11  18.46 Unknown Age  99 17   5.53   6.47 Yes Yes 0.04  0.43  2.81 2007.708000 
S2-259     16.11  18.33 Unknown Age  99 18   1.10   1.85 No  No  0.11 -2.13 -1.77 2010.002000 
S3-260     16.12  18.51 Unknown Age  79 15   8.37   7.31 Yes Yes 0.02 -3.56  0.88 2007.983000 
S6-18      16.12  18.68 Unknown Age  78 11   2.84   1.35 Yes No  0.00  4.73  3.95 2010.269000 
S6-41      16.13  18.24 Unknown Age  85 16   2.09   2.86 Yes No  0.02  1.04 -6.25 2007.605000 
S6-1       16.13  18.38 Unknown Age  90 14   1.39   2.23 No  No  0.10 -0.60 -5.98 2007.142000 
S5-140     16.13    --- Unknown Age  31  0 273.16    --- Yes --- 0.00 -4.21  3.58 2010.701000 
S5-61      16.13  18.08 Unknown Age  98 15   1.20  10.35 No  Yes 0.08  4.18 -3.13 2007.774000 
S2-87      16.13  18.56 Unknown Age  88 17   3.47  10.77 Yes Yes 0.01  2.30 -1.40 2007.689000 
S6-0       16.14  18.61 Unknown Age  74 15   1.82   1.20 No  No  0.03 -4.83  3.57 2008.299000 
S4-134     16.14  18.84 Unknown Age  91 15   3.35   2.63 Yes No  0.02 -3.70 -2.26 2009.842000 
S4-133     16.14  18.24 Unknown Age  87 12   8.68  14.57 Yes Yes 0.00  4.30  0.33 2008.007000 
S3-258     16.15  18.28 Unknown Age  84 16   3.98   2.53 Yes No  0.02  2.69 -2.51 2010.351000 
S2-159     16.15  18.64 Unknown Age  92 18   1.37   1.73 No  No  0.08 -0.84  2.10 2010.408000 
S1-165     16.16  18.54 Unknown Age  92 13   3.77   6.12 Yes Yes 0.01 -0.25 -1.97 2010.061000 
S5-322     16.17    --- Unknown Age  43  0   4.92    --- Yes --- 0.00 -5.29  0.15 2014.113000 
S6-16      16.17  17.31 Unknown Age  57 16   9.69   1.97 Yes No  0.01  4.12 -4.53 2007.750000 
S3-145     16.18  18.81 Unknown Age  41 15  24.69  26.63 Yes Yes 0.00 -3.00  1.50 2007.916000 
S1-30      16.18  18.36 Unknown Age  76 10   2.99   2.28 Yes No  0.00  0.53 -0.97 2007.247000 
S3-212     16.18  18.11 Unknown Age  72 16   4.94   2.62 Yes No  0.02  2.57 -2.46 2011.416000 
S4-182     16.19  18.47 Unknown Age  91 18   2.06   1.88 Yes No  0.10  3.66  2.60 2007.448000 
S5-3       16.19  19.17 Unknown Age  62  7   4.97  18.60 Yes Yes 0.02 -3.94 -3.10 2008.458000 
S4-138     16.19  18.23 Unknown Age  95 16   3.24   3.81 Yes No  0.02 -0.53 -4.31 2008.132000 
S1-147     16.19    --- Unknown Age  63  0   3.59    --- Yes --- 0.00  1.19 -1.47 2007.011000 
S5-28      16.20  18.72 Unknown Age  52 16   6.27   9.62 Yes Yes 0.00  3.54  3.71 2011.696000 
S3-345     16.21  18.79 Unknown Age  92 14   4.52   6.01 Yes Yes 0.03 -2.82 -2.68 2007.756000 
S3-391     16.21  18.86 Unknown Age  67 17   2.89   2.88 Yes No  0.01 -2.79  2.82 2009.882000 
S3-58      16.22  18.87 Unknown Age  80 12  20.75   2.70 Yes No  0.00 -2.85 -1.11 2007.842000 
S2-324     16.22  18.41 Unknown Age  78 11   2.15   2.53 Yes No  0.00 -0.11 -2.98 2007.349000 
S3-103     16.22  18.64 Unknown Age  90 17   5.35   4.96 Yes Yes 0.00  0.22  3.21 2007.658000 
S4-9       16.22  18.45 Unknown Age  92 17   1.45   0.87 No  No  0.07  3.99  0.53 2007.696000 
S2-20      16.22  18.90 Unknown Age  67  9   3.96  40.00 Yes Yes 0.00  1.65  1.57 2008.605000 
S1-118     16.23    --- Unknown Age  33  0   3.52    --- Yes --- 0.00  0.55  1.38 2007.735000 
S5-146     16.24  18.65 Unknown Age  82 11   6.51   1.21 Yes No  0.05  5.00  2.49 2007.776000 
S4-126     16.24  18.60 Unknown Age  57 16   3.84  10.61 Yes Yes 0.01  3.25  2.82 2007.635000 
S6-47      16.24  18.48 Unknown Age  72 16   2.73   2.60 Yes No  0.07  3.69 -5.22 2008.116000 
S6-10      16.25  18.51 Unknown Age  56  5   5.21   0.28 Yes No  0.00  4.94 -3.55 2008.315000 
S5-18      16.25  18.29 Unknown Age  69 18   0.79   1.31 No  No  0.10  0.46 -5.05 2008.352000 
S3-237     16.26  18.84 Unknown Age  94 16   1.80   6.15 No  Yes 0.02 -3.60 -0.42 2008.076000 
S6-75      16.26  18.56 Unknown Age  56 10   1.17   2.47 No  No  0.06  3.67 -5.79 2007.460000 
S6-6       16.26  18.42 Unknown Age  91 18   2.23   3.49 Yes No  0.03 -0.85 -5.99 2007.846000 
S5-1       16.26  18.66 Unknown Age  73  8   8.55   3.66 Yes No  0.00  3.07  3.97 2007.333000 
S3-287     16.27  18.83 Unknown Age  98 18   5.28   5.75 Yes Yes 0.00 -3.56  1.20 2007.561000 
S4-304     16.27  18.29 Unknown Age  78 12   4.04   1.50 Yes No  0.00  4.79  0.68 2007.720000 
S3-381     16.27  18.88 Unknown Age  95 15   3.65   1.31 Yes No  0.01 -3.71  1.38 2007.806000 
S2-166     16.28  18.69 Unknown Age  96 12   6.21   6.11 Yes Yes 0.01  0.11  2.33 2008.035000 
S5-271     16.28  18.38 Unknown Age  49 10   3.90   5.49 Yes Yes 0.00 -2.00 -5.18 2008.460000 
S1-60      16.29  18.90 Unknown Age  66  9   3.91   3.91 Yes No  0.00 -0.92  1.54 2007.856000 
S6-45      16.29  18.52 Unknown Age  85 15   2.49   2.84 Yes No  0.03 -1.40 -6.25 2007.688000 
S4-73      16.30  18.86 Unknown Age  78 16   2.56   5.53 Yes Yes 0.01 -4.15 -0.00 2007.575000 
S4-122     16.30  18.99 Unknown Age  89 16   3.54   1.92 Yes No  0.01 -4.28  0.24 2007.929000 
S3-61      16.31  18.86 Unknown Age  68 17   6.63   3.02 Yes No  0.00 -3.06 -0.08 2008.038000 
S3-254     16.32  18.40 Unknown Age  93 16   2.02   4.80 Yes Yes 0.01  3.23  1.72 2007.876000 
S3-230     16.33  18.90 Unknown Age  84  5   1.83   5.88 No  No  0.00 -2.90 -2.15 2007.889000 
S5-270     16.33  18.87 Unknown Age  98 16   1.66   1.78 No  No  0.05  2.00 -4.98 2007.220000 
S1-142     16.33  18.59 Unknown Age  93 12   3.38   0.73 Yes No  0.02  0.01 -1.84 2007.341000 
S6-187     16.33    --- Unknown Age  47  0  14.59    --- Yes --- 0.00 -5.20  3.00 2007.040000 
S2-214     16.33  18.82 Unknown Age  53 10   6.77  35.77 Yes Yes 0.01 -1.48 -2.14 2007.568000 
S5-114     16.34  19.09 Unknown Age  67 16   3.25   7.83 Yes Yes 0.00 -4.50 -3.04 2007.650000 
S2-278     16.34  19.14 Unknown Age  57 13   7.59   8.85 Yes Yes 0.00 -2.21  1.76 2007.616000 
S3-129     16.35  19.70 Unknown Age  41  7  85.09 107.55 Yes Yes 0.00 -2.94  1.51 2010.280000 
S2-269     16.35  18.59 Unknown Age  50 11   3.51   7.85 Yes Yes 0.00 -0.48 -2.79 2008.170000 
S6-244     16.36  18.92 Unknown Age  30  5   5.92   0.22 Yes No  0.00  5.65  3.77 2006.840000 
S2-48      16.36  19.13 Unknown Age  72 15  12.29  19.52 Yes Yes 0.00  0.96  2.07 2007.845000 
S4-65      16.36  18.58 Unknown Age  76 18   0.64   1.51 No  No  0.04 -1.71 -3.77 2008.006000 
S2-144     16.37  19.21 Unknown Age  85  8   3.86   5.57 Yes No  0.02 -1.13 -1.97 2007.254000 
S6-17      16.37  18.61 Unknown Age  44 11   2.10   1.57 No  No  0.01  0.48 -6.11 2007.682000 
S6-348     16.37  18.68 Unknown Age  88  8   2.36   4.72 Yes No  0.06  1.60 -6.04 2016.200000 
S4-17      16.39  18.76 Unknown Age  95 17   1.41   2.05 No  No  0.04 -1.88  3.56 2007.918000 
S6-11      16.39  18.69 Unknown Age  71 14   6.30   5.79 Yes Yes 0.00 -4.76 -3.81 2007.410000 
S0-82      16.40  18.55 Unknown Age  39  5   8.83   7.12 Yes No  0.00  0.42 -0.68 2007.268000 
S2-229     16.40  18.58 Unknown Age  74 15   2.02   3.65 No  No  0.00 -0.41 -2.61 2008.234000 
S5-59      16.40  19.12 Unknown Age  67  7   2.63   4.29 Yes No  0.00 -5.15 -0.69 2007.209000 
S7-7       16.40  18.91 Unknown Age  90 15   3.27   2.58 Yes No  0.01 -4.38 -6.07 2006.984000 
S5-204     16.41  18.49 Unknown Age  97 16   1.33   0.82 No  No  0.02  1.53 -5.67 2007.877000 
S2-299     16.41  19.22 Unknown Age  65 15   8.19   5.40 Yes Yes 0.00 -2.05  2.03 2007.537000 
S6-43      16.42  19.38 Unknown Age  56  9  75.75  87.19 Yes Yes 0.00  5.13  3.82 2008.931000 
S5-175     16.42  18.87 Unknown Age  60 10   1.15   2.63 No  No  0.03  4.84  3.06 2007.999000 
S5-260     16.43  18.77 Unknown Age  34  6   2.35   1.70 No  No  0.00  5.60 -2.01 2007.510000 
S0-61      16.43  18.46 Known Young  63  7   8.09   2.28 Yes No  0.00 -0.20  0.44 2007.638000 
S6-188     16.44  19.35 Unknown Age  73  8   2.89   2.72 Yes No  0.01 -5.07 -3.22 2007.060000 
S5-57      16.44  18.70 Unknown Age  97 16   3.38   7.12 Yes Yes 0.01  0.15 -5.20 2007.986000 
S0-23      16.44    --- Known Young  39  0  10.54    --- Yes --- 0.00  0.25 -0.29 2008.044000 
S5-167     16.45    --- Unknown Age  48  0  14.97    --- Yes --- 0.00  4.42 -3.55 2007.721000 
S6-214     16.45    --- Unknown Age  40  0   3.34    --- Yes --- 0.00 -5.04  3.98 2006.670000 
S1-122     16.45  18.54 Unknown Age  98 16   2.31   1.13 Yes No  0.01 -1.52  0.22 2007.579000 
S3-289     16.45  19.82 Unknown Age  85 15  16.72  90.93 Yes Yes 0.00 -2.27  2.99 2007.802000 
S4-223     16.46  19.41 Unknown Age  89 15   4.05   6.41 Yes Yes 0.02 -4.61  0.10 2007.690000 
S3-143     16.46  19.53 Unknown Age  63 15   6.70   9.69 Yes Yes 0.01 -3.22  0.91 2007.761000 
S6-21      16.46  18.60 Unknown Age  92 16   0.85   1.70 No  No  0.02 -1.20 -6.03 2007.244000 
S5-20      16.46  19.10 Unknown Age  81 15   3.48   3.86 Yes No  0.00 -4.86  1.46 2007.610000 
S4-302     16.47  18.90 Unknown Age  96 17   1.25   1.69 No  No  0.04 -2.82 -3.92 2007.860000 
S2-99      16.48  18.81 Unknown Age  59  5   3.79   1.31 Yes No  0.00 -1.91  0.69 2008.085000 
S1-135     16.48  18.62 Unknown Age  62 12   3.23   5.91 Yes Yes 0.01 -0.25 -1.75 2007.712000 
S3-219     16.48  18.61 Unknown Age  44 12   1.35   0.67 No  No  0.02  2.80 -2.23 2007.519000 
S2-311     16.49  18.60 Unknown Age  47 15   4.22   5.12 Yes Yes 0.00 -2.74 -1.04 2007.976000 
S2-257     16.50  19.14 Unknown Age  97 15   4.96   2.88 Yes No  0.00 -2.73 -0.48 2008.233000 
S3-77      16.50  18.67 Unknown Age  89 18   1.73   1.91 No  No  0.00  2.32  2.07 2007.941000 
S1-110     16.50    --- Unknown Age  35  0  22.61    --- Yes --- 0.00  1.36 -0.51 2007.721000 
S6-190     16.51  19.17 Unknown Age  96 13   1.71   5.35 No  Yes 0.00  3.79 -4.68 2007.590000 
S4-226     16.53  19.41 Unknown Age  47 15   2.22   2.19 No  No  0.00 -4.61  0.21 2007.203000 
S3-141     16.53  18.74 Unknown Age  96 16   3.94   1.46 Yes No  0.00 -0.71  3.27 2008.006000 
S0-55      16.53  18.66 Known Old    81 17   2.37   2.03 Yes No  0.00 -0.34 -0.36 2007.586000 
S4-494     16.54  19.11 Unknown Age  35 12   2.62   4.38 No  No  0.00 -4.13 -2.51 2018.450000 
S3-82      16.55  18.63 Unknown Age  65 12   2.40   2.82 Yes No  0.00  2.81 -1.38 2007.871000 
S3-127     16.55  18.44 Unknown Age  70 12   5.59   3.91 Yes No  0.00  2.92  1.62 2008.121000 
S2-33      16.55  18.80 Unknown Age  64 18   0.88   1.62 No  No  0.00 -1.99 -0.17 2007.379000 
S2-158     16.55  18.93 Unknown Age  91 15   3.39   2.04 Yes No  0.00  0.62 -2.22 2008.077000 
S4-130     16.55  18.68 Unknown Age  88 17   1.16   2.31 No  No  0.00 -1.29 -4.12 2007.324000 
S4-320     16.56  19.15 Unknown Age  36 12   3.94   1.77 Yes No  0.00 -4.12 -2.63 2005.580000 
S5-272     16.56  18.87 Unknown Age  50  9   6.02   2.75 Yes No  0.00  5.58 -0.26 2007.140000 
S5-265     16.57  18.90 Unknown Age  99 16   2.37   1.16 Yes No  0.00  2.68 -4.50 2006.880000 
S2-188     16.58  19.77 Unknown Age  97 12  12.86  20.13 Yes Yes 0.00 -1.34 -2.09 2007.693000 
S6-218     16.58  18.92 Unknown Age  36  6   2.67   7.39 Yes No  0.00  5.68 -3.11 2009.690000 
S6-191     16.58  18.89 Unknown Age  87 14  10.38   4.01 Yes No  0.00 -4.23 -4.29 2009.160000 
S2-184     16.59  18.95 Unknown Age  76  5  11.52  12.30 Yes Yes 0.00 -2.23  1.00 2007.473000 
S0-59      16.59  18.79 Unknown Age  65 12   4.05   6.54 Yes Yes 0.00  0.31  0.41 2008.137000 
S6-231     16.59  18.97 Unknown Age  90 15   2.98   1.70 Yes No  0.00 -2.58 -6.07 2006.410000 
S7-126     16.60  18.74 Unknown Age  97 16   1.76   1.57 No  No  0.00  5.00 -5.03 2008.660000 
S4-306     16.60  18.77 Unknown Age  72 14   5.19   4.42 Yes Yes 0.00  4.84  0.19 2007.205000 
S0-68      16.60  18.34 Unknown Age  54  6   5.85   6.63 Yes No  0.00  0.43  0.49 2007.174000 
S3-330     16.60  19.01 Unknown Age  96 16   2.56   1.69 Yes No  0.00  1.63 -3.50 2007.735000 
S3-85      16.61    --- Unknown Age  58  0   1.87    --- No  --- 0.00  1.24 -2.88 2007.399000 
S6-57      16.62  18.79 Unknown Age  95 16   1.98   0.77 Yes No  0.00 -3.38 -5.56 2008.429000 
S5-35      16.62  18.46 Unknown Age  93 12   0.66   0.38 No  No  0.00  3.84  3.39 2007.153000 
S5-190     16.62    --- Unknown Age  32  0  13.92    --- Yes --- 0.00 -5.34  2.28 2007.752000 
S2-186     16.62  18.34 Unknown Age  91 16   3.77   3.58 Yes No  0.00 -2.35 -0.74 2008.051000 
S5-186     16.62  18.81 Unknown Age  76 16   2.59   3.43 Yes No  0.00  4.02 -4.15 2007.509000 
S4-323     16.63    --- Unknown Age  30  0   1.73    --- No  --- 0.00 -0.76 -4.84 2007.861000 
S3-255     16.63  18.94 Unknown Age  91  9   5.50   9.18 Yes Yes 0.00 -2.81 -2.34 2007.056000 
S6-2       16.63  18.87 Unknown Age  90 16   3.13   5.27 Yes Yes 0.00 -1.65 -5.79 2007.047000 
S4-307     16.63  19.44 Unknown Age  88 15   2.99   3.32 Yes No  0.00 -4.78 -0.71 2007.339000 
S3-401     16.64  19.41 Unknown Age  43 11   4.14   3.58 Yes No  0.00 -3.12  2.35 2008.480000 
S5-277     16.64  19.02 Unknown Age  56 11   4.25   2.57 Yes No  0.00  5.51  1.50 2006.890000 
S6-344     16.65  18.88 Unknown Age  99 15   1.36   1.01 No  No  0.00  3.56 -4.88 2015.981000 
S0-105     16.66    --- Unknown Age  43  0  13.54    --- Yes --- 0.00 -0.24  0.08 2011.642000 
S3-113     16.66  18.73 Unknown Age  59  8   5.92   9.69 Yes Yes 0.00  0.21 -3.25 2007.543000 
S5-176     16.66  18.53 Unknown Age  33 16   2.82   3.94 Yes Yes 0.00  3.53 -4.49 2007.622000 
S5-151     16.66  18.93 Unknown Age  99 16   7.42  29.96 Yes Yes 0.00  3.56 -4.32 2007.977000 
S6-222     16.67    --- Unknown Age  70  0   4.83    --- Yes --- 0.00 -2.94 -5.81 2009.210000 
S0-103     16.67  18.71 Unknown Age  49  8  10.27  12.25 Yes Yes 0.00  0.00 -0.13 2008.069000 
S6-271     16.68  18.98 Unknown Age  89 15   1.90   3.43 No  No  0.00 -3.53 -6.03 2007.880000 
S4-52      16.69  17.83 Unknown Age  95 18   1.50   0.46 No  No  0.00 -0.17 -4.12 2007.895000 
S4-303     16.70  18.92 Unknown Age  55 16  13.15  11.47 Yes Yes 0.00  4.34  2.14 2007.481000 
S4-347     16.70  18.86 Unknown Age  48 11   1.79   4.71 No  No  0.00  4.59  1.87 2007.610000 
S6-357     16.70  18.94 Unknown Age  69 10   3.76   0.99 Yes No  0.00  5.27 -3.28 2016.019000 
S3-121     16.70  19.14 Unknown Age  65 16   3.64   4.34 Yes Yes 0.00 -0.06  3.28 2007.398000 
S3-235     16.71  18.97 Unknown Age  66  5   4.30   0.89 Yes No  0.00 -0.57 -3.57 2007.854000 
S5-206     16.71  19.52 Unknown Age  82 10   4.13   4.65 Yes No  0.00  5.30  2.59 2007.474000 
S5-189     16.71  19.31 Unknown Age  87 11   6.29  10.54 Yes Yes 0.00  2.93 -5.01 2007.237000 
S2-271     16.71  18.93 Unknown Age  89  9   3.74  17.97 Yes Yes 0.00  0.73  2.74 2007.618000 
S3-240     16.71  18.86 Unknown Age  45 12  15.00   6.08 Yes Yes 0.00 -1.27  3.39 2006.750000 
S4-467     16.73  18.80 Unknown Age  81 14   1.64   0.44 No  No  0.00 -1.19 -3.99 2016.114000 
S1-92      16.73  19.03 Unknown Age  86 17   2.79   3.06 Yes No  0.00 -1.14  0.49 2008.016000 
S0-83      16.74  19.15 Known Old    87 13   3.63  14.38 Yes Yes 0.00 -0.36  0.70 2008.121000 
S7-129     16.74  19.12 Unknown Age  32 14   2.51   1.47 No  No  0.00 -4.80 -5.28 2008.090000 
S0-48      16.74    --- Unknown Age  36  0  85.48    --- Yes --- 0.00 -0.18 -0.30 2007.890000 
S0-49      16.74  18.95 Known Old    91  7   4.32   5.81 Yes No  0.00 -0.35 -0.12 2007.125000 
S4-264     16.75  19.53 Unknown Age  84 14   8.08   9.78 Yes Yes 0.00 -4.20  2.09 2008.054000 
S1-74      16.75  19.06 Unknown Age  61  8   4.55   2.21 Yes No  0.00  0.98 -0.34 2008.029000 
S5-50      16.76  19.76 Unknown Age  93 16  12.49  39.82 Yes Yes 0.00 -3.99 -3.31 2008.037000 
S4-336     16.76  19.31 Unknown Age  97 15   5.49   5.00 Yes Yes 0.00 -3.66 -3.31 2008.107000 
S3-367     16.76  18.48 Unknown Age  96 16   1.54   1.35 No  No  0.00  3.39 -1.99 2007.417000 
S2-111     16.77  18.91 Unknown Age  86 14  17.67  37.67 Yes Yes 0.00 -2.09  0.14 2007.511000 
S4-175     16.79  19.84 Unknown Age  84 15   2.85   6.59 Yes Yes 0.00 -4.40  0.79 2007.353000 
S2-161     16.79  19.53 Unknown Age  32  7   4.79  15.09 Yes Yes 0.00 -1.47  1.82 2008.169000 
S2-133     16.80  19.00 Unknown Age  59 10   2.23  10.07 Yes Yes 0.00  0.52  2.15 2006.310000 
S4-346     16.80  19.61 Unknown Age  83 11   3.86  10.34 Yes Yes 0.00 -4.95  0.02 2007.083000 
S2-274     16.80  19.09 Unknown Age  77 12   3.40   4.77 Yes Yes 0.00  1.27 -2.54 2007.359000 
S6-352     16.80  18.97 Unknown Age  76 15   1.63   3.11 No  No  0.00  3.25 -5.20 2016.101000 
S0-92      16.81  18.93 Unknown Age  53 11  10.27   5.63 Yes Yes 0.00 -0.79  0.48 2008.861000 
S2-204     16.81    --- Unknown Age  68  0   3.10    --- Yes --- 0.00  0.33 -2.54 2007.457000 
S3-329     16.82    --- Unknown Age  44  0   4.09    --- Yes --- 0.00 -3.20 -2.14 2007.402000 
S3-130     16.82    --- Unknown Age  34  0   5.73    --- Yes --- 0.00  3.22 -0.84 2007.378000 
S2-97      16.82  19.16 Unknown Age  88 15   4.80   8.40 Yes Yes 0.00 -2.04  0.29 2008.344000 
S5-39      16.83  19.89 Unknown Age  85 13   4.39   1.40 Yes No  0.00 -4.73  1.99 2008.155000 
S4-466     16.83  19.30 Unknown Age  95 16   5.43   4.86 Yes Yes 0.00  1.95 -4.59 2015.994000 
S4-81      16.84  19.13 Unknown Age  59 12   4.89   1.24 Yes No  0.00  2.23 -3.52 2007.224000 
S5-58      16.85  19.16 Unknown Age  50 16   3.58   2.13 Yes No  0.00  5.01 -1.40 2007.597000 
S6-350     16.87  19.03 Unknown Age  84 12   3.91   0.79 Yes No  0.00  2.78 -5.34 2015.929000 
S2-110     16.87  19.19 Unknown Age  71 15  19.46  51.63 Yes Yes 0.00  1.15  1.75 2007.325000 
S5-291     16.88  19.11 Unknown Age  93 15   3.17   3.73 Yes No  0.00 -1.97 -5.64 2016.240000 
S4-239     16.89  19.36 Unknown Age  90 15   1.67   1.04 No  No  0.00  4.61 -0.55 2007.525000 
S2-220     16.89  19.44 Unknown Age  92 15   3.34   5.43 Yes Yes 0.00 -2.48  0.79 2008.024000 
S1-97      16.89  19.07 Unknown Age  37 15   4.95  12.39 Yes Yes 0.00 -1.00  0.83 2007.842000 
S2-280     16.90  18.12 Unknown Age  80 16   1.93   2.00 No  No  0.00 -2.52 -1.35 2007.748000 
S4-308     16.91  19.03 Unknown Age  62  8   3.57   9.96 Yes Yes 0.00 -2.91  3.85 2007.621000 
S4-146     16.91  19.03 Unknown Age  59 12   4.64   8.75 Yes Yes 0.00  4.09 -1.49 2008.212000 
S4-75      16.92  20.35 Unknown Age  88 12  21.11   4.92 Yes Yes 0.00 -4.05  0.89 2007.822000 
S3-295     16.92  19.32 Unknown Age  47 15   3.14   6.18 Yes Yes 0.00 -2.42 -2.90 2008.403000 
S6-355     16.92    --- Unknown Age  73  0   1.81    --- No  --- 0.00  2.09 -5.93 2015.753000 
S5-38      16.92  19.96 Unknown Age  87 13   3.54   4.70 Yes Yes 0.00 -4.77 -1.89 2008.002000 
S3-135     16.92  19.25 Unknown Age  56 13   2.18   4.52 No  Yes 0.00 -0.83 -3.23 2007.682000 
S5-63      16.93  19.04 Unknown Age  43 12   2.35   5.23 No  Yes 0.00 -2.11 -4.77 2008.158000 
S3-115     16.93  19.23 Unknown Age  65 11   2.54   1.42 Yes No  0.00 -3.23  0.49 2007.890000 
S3-349     16.93  19.38 Unknown Age  86 15   1.81   3.63 No  No  0.00  1.86 -3.42 2007.583000 
S1-151     16.93  19.40 Unknown Age  88 12   4.94   8.03 Yes Yes 0.00 -1.87  0.25 2007.920000 
S5-290     16.94  19.19 Unknown Age  96 15   2.71   5.90 Yes Yes 0.00 -2.78 -4.65 2016.070000 
S3-199     16.95  19.12 Unknown Age  44 12   1.97   1.14 No  No  0.00  2.81 -2.14 2008.204000 
S0-86      16.95  18.99 Unknown Age  67 10   1.75   0.72 No  No  0.00 -0.10 -0.85 2008.150000 
S4-362     16.95  19.67 Unknown Age  87 15   2.15   9.57 Yes Yes 0.00 -4.63 -1.90 2007.279000 
S4-16      16.95  19.06 Unknown Age  75 10   3.29   2.75 Yes No  0.00  3.41 -2.17 2008.246000 
S5-52      16.95  20.05 Unknown Age  88 11   4.87   6.99 Yes Yes 0.00 -4.68  2.22 2007.790000 
S5-330     16.96    --- Unknown Age  38  0   6.92    --- Yes --- 0.00 -5.29  2.73 2013.566000 
S4-102     16.97  19.54 Unknown Age  93 15   2.81   5.89 Yes Yes 0.00 -3.21 -2.74 2007.591000 
S2-93      16.98  19.37 Unknown Age  88 15   3.85   6.83 Yes Yes 0.00 -1.98  0.37 2008.166000 
S3-94      16.98  19.22 Unknown Age  31 16   1.01   4.45 No  Yes 0.00  2.08  2.43 2007.299000 
S1-76      16.98  19.34 Unknown Age  37 11   4.48   4.80 Yes No  0.00 -0.79 -0.73 2007.976000 
S6-351     16.98  19.32 Unknown Age  81 15   1.97   2.85 Yes No  0.00 -0.90 -6.25 2016.094000 
S2-282     16.98  18.83 Unknown Age  97 17   1.55   1.45 No  No  0.00 -0.49  2.81 2007.707000 
S5-289     17.00  19.46 Unknown Age  98 15   1.82   3.96 No  No  0.00 -2.44 -5.07 2015.964000 
S6-363     17.01  19.23 Unknown Age  64 10   2.36   2.34 Yes No  0.00  5.39 -3.27 2015.084000 
S5-344     17.01  19.49 Unknown Age  31 15   1.89   3.15 No  No  0.00 -4.64 -3.51 2016.204000 
S2-154     17.02  19.23 Unknown Age  38 13   2.32   6.94 No  Yes 0.00  2.27  0.24 2007.237000 
S5-284     17.03    --- Unknown Age  69  0  34.86    --- Yes --- 0.00 -5.14  3.08 2006.770000 
S5-300     17.03  19.20 Unknown Age  73 15   2.79   2.42 Yes No  0.00 -2.99 -5.14 2017.584000 
S2-107     17.03    --- Unknown Age  58  0   3.05    --- Yes --- 0.00  0.47 -2.03 2008.232000 
S3-269     17.03  19.27 Unknown Age  81 15   1.59   1.89 No  No  0.00 -0.02 -3.70 2007.658000 
S5-158     17.04  20.09 Unknown Age  68  7   2.05   1.69 No  No  0.00 -5.07 -2.46 2007.340000 
S3-451     17.04  19.87 Unknown Age  33 14   6.65   2.65 Yes No  0.00 -2.90 -0.78 2015.153000 
S7-254     17.04  18.80 Unknown Age  30 10   2.21   2.01 No  No  0.00  4.44 -6.46 2019.874000 
S2-298     17.05  19.22 Unknown Age  68 10   3.44   3.08 Yes No  0.00  2.81 -0.74 2007.173000 
S0-54      17.05  19.19 Unknown Age  35  5   6.20   1.76 Yes No  0.00  0.01  0.47 2006.815000 
S6-345     17.06  19.20 Unknown Age  93 16   1.05   0.64 No  No  0.00  4.65 -4.41 2016.209000 
S3-239     17.06  19.27 Unknown Age  52 16   5.75  12.94 Yes Yes 0.00  2.74 -2.37 2007.260000 
S5-305     17.07  19.38 Unknown Age  70 13   2.57   6.92 Yes Yes 0.00  2.15 -5.60 2016.676000 
S4-90      17.07    --- Unknown Age  53  0   2.72    --- Yes --- 0.00 -1.17  4.01 2007.435000 
S3-449     17.08  19.54 Unknown Age  35 11  10.58  12.56 Yes Yes 0.00 -1.16  2.79 2020.426000 
S5-26      17.08  19.54 Unknown Age  79 10   2.48   1.69 Yes No  0.00 -3.36  3.81 2007.867000 
S2-348     17.09  19.54 Unknown Age  47 10   5.23  22.79 Yes Yes 0.00  1.32  2.40 2018.378000 
S5-340     17.09  19.22 Unknown Age  33 11   1.60   0.37 No  No  0.00 -2.14 -4.81 2018.921000 
S4-80      17.09  19.37 Unknown Age  31 15   1.85   5.15 No  Yes 0.00  2.17  3.56 2007.052000 
S4-469     17.11  19.61 Unknown Age  78  9   3.65   3.42 Yes No  0.00  3.16  3.71 2015.481000 
S0-38      17.11    --- Known Old    37  0   7.06    --- Yes --- 0.00 -0.18  0.05 2006.982000 
S4-132     17.12  19.92 Unknown Age  74 15   3.01   6.79 Yes Yes 0.00 -4.24  0.79 2007.544000 
S3-95      17.13  19.35 Unknown Age  95 15   4.29   2.84 Yes No  0.00  1.70  2.70 2007.293000 
S1-124     17.13  19.40 Unknown Age  57 11   6.46   1.17 Yes No  0.00 -0.56 -1.47 2007.595000 
S4-360     17.13    --- Unknown Age  49  0 120.41    --- Yes --- 0.00 -4.03  2.92 2007.749000 
S4-128     17.13  19.91 Unknown Age  86 15   6.13  18.01 Yes Yes 0.00  1.27 -4.12 2007.980000 
S4-292     17.13  19.78 Unknown Age  73 15   2.15   2.67 Yes No  0.00 -3.89 -2.80 2007.450000 
S5-297     17.14  19.22 Unknown Age  78 16   1.47   1.68 No  No  0.00  1.17 -5.27 2016.188000 
S3-232     17.14  19.75 Unknown Age  97 15   2.98  12.44 Yes Yes 0.00 -3.56  0.66 2007.423000 
S4-465     17.14  19.81 Unknown Age  96 15   1.95   2.00 Yes No  0.00 -2.92 -3.65 2015.924000 
S4-322     17.15  19.36 Unknown Age  64  7   5.61   2.51 Yes No  0.00  4.29  2.36 2008.324000 
S5-184     17.15  19.49 Unknown Age  85 11   4.82   1.31 Yes No  0.00  4.47  3.68 2007.943000 
S0-40      17.16  19.17 Known Young  82 15   7.51   4.46 Yes Yes 0.00 -0.23 -0.10 2007.193000 
S5-323     17.16  19.41 Unknown Age  43 15   2.70   2.36 Yes No  0.00 -2.29 -5.14 2015.964000 
S2-109     17.17  19.40 Unknown Age  46  9   2.28   2.19 No  No  0.00  1.62  1.36 2008.071000 
S5-194     17.17  19.85 Unknown Age  84 13  11.66  20.24 Yes Yes 0.00  4.77  3.39 2006.855000 
S2-119     17.19  19.51 Unknown Age  30 13   1.88   5.29 No  Yes 0.00  1.68  1.34 2007.655000 
S3-64      17.19    --- Unknown Age  31  0   6.22    --- Yes --- 0.00 -2.90 -1.00 2007.668000 
S7-245     17.19  19.52 Unknown Age  62 13   4.23   4.58 Yes Yes 0.00  5.22 -4.72 2016.104000 
S2-288     17.19  19.01 Unknown Age  60 10   4.26   3.78 Yes No  0.00  0.12 -2.87 2008.656000 
S2-315     17.20  19.82 Unknown Age  72 14  15.49  24.96 Yes Yes 0.00 -0.73  2.85 2007.563000 
S5-135     17.20  19.33 Unknown Age  66 12   5.87   0.64 Yes No  0.00  3.99 -3.80 2007.978000 
S4-477     17.20  19.67 Unknown Age  54 15   3.96  10.57 Yes Yes 0.00 -3.45  2.43 2019.607000 
S3-201     17.20  19.34 Unknown Age  95 15   2.00   3.93 Yes No  0.00 -1.12 -3.35 2008.154000 
S2-130     17.20  19.48 Unknown Age  62 11   5.99   6.97 Yes Yes 0.00 -1.59 -1.53 2007.595000 
S4-108     17.21  19.55 Unknown Age  53  8   7.30   5.14 Yes No  0.00 -3.92 -1.57 2008.333000 
S5-154     17.21  19.97 Unknown Age  76  7   1.89   3.24 No  No  0.00 -5.00 -2.55 2007.746000 
S3-379     17.22  19.47 Unknown Age  72 11   3.38   1.07 Yes No  0.00  3.74 -1.32 2007.363000 
S2-173     17.22  19.57 Unknown Age  76 15   2.45   3.87 Yes No  0.00 -0.38  2.36 2007.618000 
S6-367     17.23  19.69 Unknown Age  57  6   4.95   2.55 Yes No  0.00 -3.13 -5.80 2017.737000 
S2-191     17.23    --- Unknown Age  51  0   5.77    --- Yes --- 0.00  0.30  2.46 2007.865000 
S5-292     17.24  19.59 Unknown Age  91 15   2.41   6.79 Yes Yes 0.00  0.86 -5.71 2016.148000 
S5-37      17.25  19.36 Unknown Age  52  8   2.97   3.00 Yes No  0.00  5.00  1.19 2007.485000 
S4-39      17.25  19.59 Unknown Age  44  5   2.61   3.01 Yes No  0.00  3.69  1.82 2007.162000 
S3-332     17.25  19.34 Unknown Age  33  5   7.59   3.34 Yes No  0.00  0.78 -3.77 2007.360000 
S5-293     17.26  19.41 Unknown Age  87 15   6.65   5.93 Yes Yes 0.00 -1.44 -5.04 2016.501000 
S0-75      17.26  19.19 Unknown Age  59 13   2.33   4.28 Yes No  0.00 -0.14 -0.73 2008.744000 
S4-363     17.26  20.07 Unknown Age  72  7   3.16   4.76 Yes No  0.00 -4.98 -0.52 2007.392000 
S4-49      17.26  19.95 Unknown Age  82 14   4.99   4.86 Yes Yes 0.00 -4.11  0.41 2007.707000 
S4-120     17.27    --- Unknown Age  33  0   6.03    --- Yes --- 0.00  1.18  4.10 2007.690000 
S5-169     17.27  19.52 Unknown Age  60 10   4.48   7.01 Yes Yes 0.00  4.84  3.00 2007.975000 
S4-309     17.27  19.45 Unknown Age  39  7   3.70   1.21 Yes No  0.00  4.76  0.93 2007.555000 
S2-301     17.27  19.83 Unknown Age  74 15   4.51   8.70 Yes Yes 0.00 -2.30  1.75 2008.276000 
S3-194     17.27  19.60 Unknown Age  82 15   2.67   1.56 Yes No  0.00  2.12  2.79 2007.719000 
S5-179     17.28  19.54 Unknown Age  63 11   3.54   2.53 Yes No  0.00  3.86 -4.24 2007.747000 
S5-309     17.28    --- Unknown Age  60  0   9.50    --- Yes --- 0.00 -1.83 -5.43 2015.499000 
S3-324     17.28    --- Unknown Age  52  0   6.99    --- Yes --- 0.00  3.55  1.47 2007.934000 
S4-101     17.29  19.01 Unknown Age  70 10   1.82   3.49 No  No  0.00  1.52  3.94 2008.144000 
S5-295     17.30    --- Unknown Age  81  0  11.75    --- Yes --- 0.00 -4.91  2.71 2016.278000 
S5-304     17.30  19.70 Unknown Age  71  6  61.77  23.77 Yes Yes 0.00  5.11 -1.20 2016.044000 
S1-94      17.30  19.38 Unknown Age  74 14   2.69   2.73 Yes No  0.00 -0.98 -0.80 2007.982000 
S4-78      17.31  20.56 Unknown Age  78  6  16.49  31.10 Yes Yes 0.00 -4.03 -1.05 2007.642000 
S7-243     17.32  19.65 Unknown Age  77  9   4.39   2.79 Yes No  0.00  5.06 -5.20 2015.826000 
S1-81      17.34  19.47 Unknown Age  33  9   4.42  47.11 Yes Yes 0.00 -0.88 -0.79 2007.536000 
S2-135     17.34  19.75 Unknown Age  72 14   4.41   4.10 Yes No  0.00  1.49  1.64 2007.395000 
S4-324     17.35  19.37 Unknown Age  91 15   2.26   0.57 Yes No  0.00  4.90 -0.14 2007.918000 
S3-440     17.35  19.64 Unknown Age  91 15  13.66   9.46 Yes Yes 0.00 -0.81 -3.88 2016.072000 
S6-373     17.36    --- Unknown Age  52  0   1.75    --- No  --- 0.00  1.42 -6.32 2016.566000 
S5-320     17.36    --- Unknown Age  49  0   5.29    --- Yes --- 0.00 -0.17 -5.59 2015.209000 
S1-148     17.37  19.45 Unknown Age  35 12   2.74   2.66 Yes No  0.00 -0.34 -1.85 2008.438000 
S1-95      17.38  19.44 Unknown Age  76 15   2.66   4.96 Yes Yes 0.00 -1.23  0.27 2007.640000 
S2-291     17.38  19.60 Unknown Age  89 15   1.26   0.97 No  No  0.00  2.04  2.04 2007.858000 
S6-346     17.39  19.59 Unknown Age  91 15   1.42   1.85 No  No  0.00  3.85 -5.10 2016.189000 
S4-33      17.41  19.63 Unknown Age  62 14   2.78   1.36 Yes No  0.00  3.61  1.93 2007.687000 
S5-326     17.41  19.64 Unknown Age  39 15   2.29   5.79 No  Yes 0.00 -1.60 -5.19 2016.007000 
S0-106     17.42  19.42 Unknown Age  42 11   3.69   2.46 Yes No  0.00 -0.20  0.23 2011.642000 
S5-42      17.42  20.23 Unknown Age  60 13  22.64   6.29 Yes Yes 0.00  2.69 -4.36 2008.117000 
S2-265     17.42  19.34 Unknown Age  52 15   2.92   8.39 Yes Yes 0.00  2.26  1.65 2007.724000 
S6-347     17.43  19.55 Unknown Age  90 15   6.50   5.23 Yes Yes 0.00  4.73 -4.70 2016.276000 
S6-376     17.45    --- Unknown Age  48  0   6.14    --- Yes --- 0.00 -2.81 -6.30 2015.478000 
S4-204     17.45  20.06 Unknown Age  93 13   5.85   7.13 Yes Yes 0.00 -3.15  3.27 2007.375000 
S3-242     17.46  20.13 Unknown Age  78  7   7.07   3.10 Yes No  0.00 -3.04  1.95 2007.782000 
S4-200     17.46  19.49 Unknown Age  95 15   7.60   0.82 Yes No  0.00  4.40 -1.10 2007.936000 
S6-378     17.48  19.35 Unknown Age  46  7   3.85   5.26 Yes No  0.00  4.82 -4.20 2014.504000 
S4-32      17.49  20.07 Unknown Age  69 13   2.96   3.22 Yes No  0.00 -2.31  3.36 2007.863000 
S3-45      17.49  20.21 Unknown Age  57 13   2.96   5.96 Yes Yes 0.00 -2.10  2.16 2008.003000 
S0-60      17.50  19.73 Unknown Age  92 14   3.93   1.81 Yes No  0.00 -0.48 -0.12 2007.783000 
S0-63      17.50  20.03 Unknown Age  93 14   4.96   9.60 Yes Yes 0.00 -0.45 -0.28 2008.270000 
S5-108     17.50    --- Unknown Age  71  0   2.43    --- Yes --- 0.00  4.03 -3.57 2007.201000 
S4-148     17.50  20.50 Unknown Age  47  8   4.83  12.34 Yes Yes 0.00 -3.79  2.14 2007.837000 
S3-298     17.51  19.78 Unknown Age  90 14   4.72   1.65 Yes No  0.00  2.92  2.40 2007.984000 
S6-387     17.52  19.79 Unknown Age  34 10   2.70   2.93 Yes No  0.00  5.49 -4.11 2017.243000 
S6-360     17.52  20.04 Unknown Age  64  5   4.19   3.87 Yes No  0.00 -5.08  3.42 2015.069000 
S4-110     17.52    --- Unknown Age  42  0   2.24    --- No  --- 0.00 -1.22  4.05 2007.266000 
S3-277     17.52  19.62 Unknown Age  82 14   8.44   5.19 Yes Yes 0.00 -2.08 -3.08 2007.800000 
S2-297     17.52  19.75 Unknown Age  87 12   1.51   2.11 No  No  0.00 -1.06 -2.70 2006.906000 
S4-488     17.52  19.50 Unknown Age  40 10   1.16   0.41 No  No  0.00  4.05 -1.53 2016.508000 
S5-325     17.53  19.93 Unknown Age  40  6   3.03   6.50 Yes No  0.00  5.62 -1.80 2018.108000 
S6-349     17.53  19.83 Unknown Age  85 14   7.44   4.43 Yes Yes 0.00  3.45 -5.78 2016.241000 
S6-13      17.53    --- Unknown Age  42  0   3.76    --- Yes --- 0.00  4.23 -4.41 2008.208000 
S4-235     17.53  19.86 Unknown Age  84 13   3.69   6.53 Yes Yes 0.00  4.32 -1.66 2007.759000 
S4-298     17.53  19.60 Unknown Age  87 15   3.52   1.42 Yes No  0.00  4.82 -0.11 2007.635000 
S4-484     17.54    --- Unknown Age  42  0   3.10    --- Yes --- 0.00  1.03 -4.25 2016.029000 
S6-359     17.54  19.60 Unknown Age  66 13   3.37   4.67 Yes Yes 0.00 -3.36 -5.34 2015.878000 
S4-43      17.54  19.91 Unknown Age  65 14   2.25   1.35 Yes No  0.00  1.68 -3.77 2007.913000 
S5-172     17.55  20.30 Unknown Age  89  9   3.88   7.61 Yes Yes 0.00  5.30  2.13 2007.201000 
S1-152     17.56  20.09 Unknown Age  52 11   5.42  31.24 Yes Yes 0.00  1.09  1.55 2006.887000 
S7-251     17.57    --- Unknown Age  39  0  11.41    --- Yes --- 0.00 -4.87 -5.23 2014.384000 
S5-171     17.57    --- Unknown Age  34  0   5.03    --- Yes --- 0.00  4.10 -3.96 2008.818000 
S5-329     17.57  19.63 Unknown Age  39 11   3.15   2.52 Yes No  0.00  0.26 -5.26 2019.583000 
S6-361     17.57    --- Unknown Age  64  0   3.35    --- Yes --- 0.00 -5.06  3.53 2015.108000 
S6-356     17.58  19.72 Unknown Age  70 11   2.80   3.23 Yes No  0.00  5.48 -3.86 2017.003000 
S6-370     17.58  20.13 Unknown Age  54  5   3.74  33.64 Yes Yes 0.00 -3.16 -5.93 2016.618000 
S2-260     17.58    --- Unknown Age  34  0   3.89    --- Yes --- 0.00 -2.37  1.48 2007.551000 
S2-90      17.59  19.88 Unknown Age  35  5   4.90   0.90 Yes No  0.00 -1.32 -1.51 2007.507000 
S4-291     17.60  19.86 Unknown Age  94 15   3.68   8.59 Yes Yes 0.00  4.40 -1.91 2007.966000 
S2-231     17.61  19.96 Unknown Age  77 14   4.51   2.54 Yes No  0.00 -2.58 -0.63 2008.033000 
S5-16      17.62  19.92 Unknown Age  79  9   2.49   6.52 Yes Yes 0.00  3.33  3.81 2007.908000 
S6-369     17.62  19.74 Unknown Age  56 10   5.78   6.34 Yes Yes 0.00  3.60 -5.78 2015.502000 
S1-149     17.62    --- Unknown Age  44  0   2.19    --- No  --- 0.00 -1.65 -0.91 2007.869000 
S5-195     17.62  19.84 Unknown Age  63  9   4.62   2.68 Yes No  0.00  3.88 -4.37 2008.161000 
S4-338     17.63  19.99 Unknown Age  92 14   2.09   2.09 Yes No  0.00  3.46 -3.49 2007.765000 
S4-476     17.64    --- Unknown Age  55  0   2.19    --- No  --- 0.00  0.52 -4.35 2016.574000 
S7-241     17.64  19.95 Unknown Age  84 15   4.00   9.31 Yes Yes 0.00  4.43 -5.80 2016.334000 
S3-234     17.65  20.28 Unknown Age  76 11   6.43   4.34 Yes No  0.00 -3.52  0.86 2007.533000 
S3-252     17.66  19.67 Unknown Age  42 12   2.66   2.90 Yes No  0.00  2.74  2.41 2007.715000 
S5-294     17.66  19.98 Unknown Age  83 15   4.03   4.80 Yes Yes 0.00  0.58 -5.30 2016.154000 
S1-164     17.66  19.85 Unknown Age  75 12   2.00   1.75 No  No  0.00 -1.98 -0.01 2007.890000 
S6-358     17.67  19.88 Unknown Age  69 13   3.94   5.48 Yes Yes 0.00 -3.07 -5.24 2016.533000 
S6-368     17.67  20.08 Unknown Age  56 10   8.53  13.68 Yes Yes 0.00 -3.05 -5.65 2016.663000 
S4-150     17.68  20.28 Unknown Age  82  9  11.53  23.62 Yes Yes 0.00 -2.95 -3.24 2007.685000 
S2-142     17.68  20.04 Unknown Age  33 13   5.57   5.70 Yes Yes 0.00 -2.16 -0.63 2007.754000 
S6-371     17.69    --- Unknown Age  53  0   4.30    --- Yes --- 0.00 -4.68  3.92 2014.386000 
S5-332     17.69  19.93 Unknown Age  37  6   6.08   7.70 Yes Yes 0.00  5.54 -0.44 2018.690000 
S3-342     17.69  20.08 Unknown Age  90 14   1.77   2.25 No  No  0.00  1.59  3.55 2008.229000 
S3-53      17.70  20.07 Unknown Age  39  8   3.89  14.33 Yes Yes 0.00  2.99 -0.54 2008.317000 
S4-127     17.70  19.88 Unknown Age  40 10   4.39   7.13 Yes Yes 0.00  4.14 -1.21 2008.367000 
S5-207     17.71  20.14 Unknown Age  92 14   1.47   5.26 No  Yes 0.00  4.88  3.35 2007.009000 
S2-193     17.71  19.91 Unknown Age  58 15   2.40   5.08 Yes Yes 0.00 -2.22 -1.13 2007.408000 
S4-472     17.73  19.99 Unknown Age  71  9   3.11   5.77 Yes Yes 0.00 -1.55 -4.42 2016.088000 
S4-89      17.73  20.06 Unknown Age  47  6   9.98  15.16 Yes Yes 0.00  3.18  2.73 2006.912000 
S5-53      17.74  20.52 Unknown Age  67  8  11.23  26.50 Yes Yes 0.00 -3.63 -3.70 2008.423000 
S4-478     17.74  20.18 Unknown Age  52  8   3.30   2.06 Yes No  0.00  1.39 -4.65 2014.184000 
S4-194     17.75  20.07 Unknown Age  66 11   4.98  12.01 Yes Yes 0.00  4.26  1.50 2007.762000 
S2-91      17.75  19.99 Unknown Age  55  9   1.72   0.88 No  No  0.00 -1.95 -0.49 2007.639000 
S5-317     17.75  19.52 Unknown Age  52 15   5.12   1.74 Yes No  0.00  1.41 -5.83 2015.498000 
S4-470     17.76  19.97 Unknown Age  77 15   4.80   1.75 Yes No  0.00  0.45 -4.73 2016.820000 
S3-293     17.76  19.60 Unknown Age  94 11   6.27   3.71 Yes No  0.00  2.25  3.03 2007.629000 
S4-485     17.76  19.93 Unknown Age  41  6   5.94   5.98 Yes No  0.00 -0.53 -4.56 2014.603000 
S7-244     17.77  19.69 Unknown Age  64 10   2.46  11.95 Yes Yes 0.00  4.57 -5.73 2016.092000 
S4-260     17.78  20.47 Unknown Age  36  7   3.81   4.35 Yes No  0.00 -4.67  0.24 2006.715000 
S3-158     17.78  19.48 Unknown Age  78 15   2.43   2.02 Yes No  0.00  0.95  3.26 2008.199000 
S6-380     17.79    --- Unknown Age  44  0   6.25    --- Yes --- 0.00 -2.29 -5.76 2017.191000 
S1-77      17.79  19.94 Unknown Age  32 12   3.22   1.27 Yes No  0.00 -1.00  0.51 2006.440000 
S6-375     17.80  19.93 Unknown Age  51 10   2.22   3.02 No  No  0.00 -3.17 -5.69 2018.510000 
S4-57      17.80  20.19 Unknown Age  55 15   2.12   1.41 No  No  0.00  3.47  2.25 2007.822000 
S7-242     17.80  20.13 Unknown Age  82 11   2.85   3.16 Yes No  0.00 -4.82 -5.84 2016.086000 
S4-222     17.81  20.16 Unknown Age  51 15   2.09   0.97 No  No  0.00  1.97 -4.16 2007.217000 
S5-311     17.81  19.90 Unknown Age  57 10   3.50   2.02 Yes No  0.00 -0.04 -5.18 2015.219000 
S2-284     17.81  19.85 Unknown Age  34 14   5.13   2.35 Yes No  0.00 -2.80 -0.63 2006.890000 
S3-389     17.81  20.01 Unknown Age  59  5   3.61   1.41 Yes No  0.00  3.58 -1.74 2007.749000 
S5-298     17.82  20.05 Unknown Age  76 14   4.11   1.28 Yes No  0.00 -2.52 -4.59 2016.087000 
S4-99      17.86  20.02 Unknown Age  93 15   2.20   1.40 Yes No  0.00  3.40  2.51 2007.705000 
S1-157     17.86  20.21 Unknown Age  34  7   5.45   6.53 Yes No  0.00 -1.56 -1.11 2006.470000 
S4-178     17.87  20.41 Unknown Age  94 14   4.58   3.09 Yes No  0.00  3.59  2.69 2007.823000 
S4-192     17.87  20.11 Unknown Age  84 15   3.68   3.10 Yes No  0.00  1.70 -4.18 2008.171000 
S5-338     17.87  20.12 Unknown Age  34 15   1.81   7.95 No  Yes 0.00 -2.20 -5.54 2016.261000 
S5-343     17.88  20.22 Unknown Age  31  6   2.88   8.36 Yes Yes 0.00 -4.61 -3.53 2016.737000 
S4-337     17.88  20.21 Unknown Age  86 10   2.66   2.19 Yes No  0.00 -3.34  3.61 2007.315000 
S4-329     17.89    --- Unknown Age  48  0   5.06    --- Yes --- 0.00  2.73  4.09 2007.185000 
S4-199     17.89  20.15 Unknown Age  51  8   6.93   6.79 Yes Yes 0.00  4.54 -0.09 2008.021000 
S5-82      17.91  19.90 Unknown Age  55  6   2.25   4.79 Yes No  0.00  3.96 -3.50 2007.776000 
S6-365     17.91    --- Unknown Age  58  0   3.67    --- Yes --- 0.00  4.04 -5.03 2015.903000 
S2-263     17.91  20.22 Unknown Age  95 14   4.81  10.74 Yes Yes 0.00 -2.80  0.15 2007.972000 
S6-353     17.91  20.29 Unknown Age  73  9   7.35   8.67 Yes Yes 0.00  4.95 -4.52 2015.795000 
S3-78      17.92    --- Unknown Age  45  0   3.75    --- Yes --- 0.00 -2.08 -2.33 2007.967000 
S3-165     17.93  20.24 Unknown Age  37  8   5.03   6.26 Yes Yes 0.00  0.78  3.31 2006.260000 
S4-141     17.94  19.60 Unknown Age  81 15   2.99   1.94 Yes No  0.00 -4.32 -0.60 2007.161000 
S5-342     17.94    --- Unknown Age  32  0  10.20    --- Yes --- 0.00  1.82 -4.95 2012.803000 
S6-384     17.94  20.08 Unknown Age  36  6   1.53   3.35 No  No  0.00  0.41 -6.16 2014.976000 
S4-479     17.95  20.17 Unknown Age  52 10   7.90   5.73 Yes Yes 0.00  2.34 -3.78 2015.331000 
S5-74      17.95  19.68 Unknown Age  48  6   3.02   1.36 Yes No  0.00  4.02 -3.36 2008.317000 
S1-177     17.95    --- Unknown Age  41  0   8.47    --- Yes --- 0.00 -1.31 -0.96 2015.119000 
S6-362     17.96  19.96 Unknown Age  64  8   1.94   2.72 No  No  0.00  4.45 -4.83 2016.152000 
S2-285     17.97    --- Unknown Age  35  0   3.76    --- Yes --- 0.00 -2.04 -2.02 2007.312000 
S5-318     17.97  20.58 Unknown Age  50 11   4.21   6.68 Yes Yes 0.00 -4.43 -3.35 2018.802000 
S2-312     17.97  20.30 Unknown Age  46 10   3.15  12.25 Yes Yes 0.00 -2.54  1.47 2007.991000 
S3-396     17.98  20.01 Unknown Age  72  6   1.80   3.54 No  No  0.00  0.94  3.89 2007.805000 
S3-442     17.98  20.15 Unknown Age  60  9   7.83   2.51 Yes No  0.00  0.49  2.98 2016.871000 
S4-300     17.99  19.86 Unknown Age  81 12   4.43   2.44 Yes No  0.00  4.67 -1.21 2007.929000 
S4-286     17.99  20.20 Unknown Age  83 14   3.37   2.85 Yes No  0.00  4.77 -0.35 2008.015000 
S4-497     17.99    --- Unknown Age  31  0  12.12    --- Yes --- 0.00  3.11  2.57 2014.447000 
S5-164     17.99  20.18 Unknown Age  77 12   1.53   1.62 No  No  0.00  4.66  3.22 2006.980000 
S4-27      17.99  20.35 Unknown Age  88  5  14.68   4.52 Yes No  0.00  2.73  3.04 2007.630000 
S6-364     18.00  20.22 Unknown Age  60 13   2.62   2.69 Yes No  0.00 -4.53 -5.15 2016.937000 
S3-204     18.00  20.26 Unknown Age  92 13   3.77   1.73 Yes No  0.00  2.45  2.56 2007.807000 
S3-218     18.00  20.12 Unknown Age  30 12   2.17   1.37 No  No  0.00  2.92  2.07 2008.283000 
S3-224     18.00  20.01 Unknown Age  89 15   2.14   1.81 Yes No  0.00 -2.86  2.16 2007.901000 
S5-333     18.00  20.66 Unknown Age  36  5   5.13   1.13 Yes No  0.00  2.62 -4.84 2015.764000 
S3-110     18.01  20.10 Unknown Age  53 15   2.66   1.38 Yes No  0.00 -2.09  2.46 2007.287000 
S2-266     18.02  20.11 Unknown Age  34  6   7.81   6.59 Yes No  0.00 -0.79 -2.70 2007.856000 
S6-379     18.02  20.40 Unknown Age  45 10   3.45   4.67 Yes No  0.00 -4.23 -5.41 2016.400000 
S2-168     18.02  20.26 Unknown Age  56 11   2.62   0.98 Yes No  0.00 -2.33  0.31 2007.709000 
S1-88      18.03  20.34 Unknown Age  40 11   3.75   5.55 Yes Yes 0.00 -0.43 -1.18 2006.691000 
S7-249     18.03    --- Unknown Age  41  0   3.32    --- Yes --- 0.00 -5.03 -5.06 2014.142000 
S5-319     18.03  20.12 Unknown Age  49 14   2.98   2.61 Yes No  0.00  1.34 -5.35 2016.238000 
S6-372     18.03  20.13 Unknown Age  52 15   3.12   1.61 Yes No  0.00  4.17 -5.52 2015.989000 
S3-214     18.04    --- Unknown Age  38  0   6.58    --- Yes --- 0.00 -1.88 -3.04 2007.960000 
S3-74      18.04    --- Unknown Age  59  0   9.34    --- Yes --- 0.00 -3.09  0.02 2007.971000 
S4-489     18.04  20.25 Unknown Age  40  5   7.75   2.84 Yes No  0.00 -0.05 -4.79 2018.370000 
S5-104     18.04    --- Unknown Age  61  0  17.32    --- Yes --- 0.00 -3.71  3.87 2007.630000 
S3-444     18.04  20.36 Unknown Age  41  8   3.61   3.76 Yes No  0.00 -1.66 -3.45 2015.710000 
S7-253     18.05    --- Unknown Age  30  0   2.47    --- No  --- 0.00 -4.80 -6.30 2015.269000 
S5-32      18.05    --- Unknown Age  60  0   3.97    --- Yes --- 0.00  3.28  3.93 2007.549000 
S1-96      18.05  20.24 Unknown Age  36 11   3.55   2.08 Yes No  0.00 -0.06 -1.28 2007.777000 
S4-333     18.05  20.29 Unknown Age  54  6   6.42   5.07 Yes No  0.00 -2.99  3.88 2007.821000 
S4-70      18.07    --- Unknown Age  32  0   8.51    --- Yes --- 0.00 -2.37  3.38 2007.644000 
S5-201     18.07    --- Unknown Age  44  0   6.51    --- Yes --- 0.00  5.06  2.98 2007.640000 
S4-496     18.08  20.26 Unknown Age  31  8  10.50  15.10 Yes Yes 0.00 -1.98 -4.12 2020.693000 
S7-247     18.08    --- Unknown Age  44  0   2.48    --- Yes --- 0.00  3.65 -6.33 2018.079000 
S5-315     18.09  20.29 Unknown Age  53  7   1.66   3.73 No  No  0.00  3.83 -4.24 2016.773000 
S4-361     18.10    --- Unknown Age  59  0   3.95    --- Yes --- 0.00  4.57 -2.04 2007.296000 
S5-301     18.11  20.47 Unknown Age  72 12   3.50   2.07 Yes No  0.00  5.09 -0.41 2016.410000 
S3-226     18.11  20.78 Unknown Age  40  8   9.31   7.79 Yes Yes 0.00 -3.56 -0.61 2007.832000 
S4-270     18.12  20.59 Unknown Age  43  6   3.60   9.45 Yes Yes 0.00 -3.81 -2.79 2007.590000 
S6-383     18.12    --- Unknown Age  38  0   4.51    --- Yes --- 0.00  4.68 -5.18 2014.140000 
S3-251     18.12    --- Unknown Age  30  0   7.30    --- Yes --- 0.00  3.57 -0.67 2007.970000 
S5-62      18.12  20.24 Unknown Age  59  6   2.51   2.15 Yes No  0.00  4.40 -2.80 2008.501000 
S2-178     18.13  20.35 Unknown Age  40 13   8.13   0.99 Yes No  0.00 -2.12 -1.13 2007.750000 
S7-246     18.14    --- Unknown Age  59  0   3.08    --- Yes --- 0.00 -3.89 -6.19 2015.256000 
S3-41      18.17  20.57 Unknown Age  71 12   3.52   2.03 Yes No  0.00 -2.93  0.63 2008.562000 
S4-491     18.17  20.79 Unknown Age  39  8   5.06   4.92 Yes No  0.00 -4.39  0.38 2016.768000 
S5-17      18.17  20.37 Unknown Age  70 15   3.31   4.52 Yes Yes 0.00  2.84 -4.19 2007.415000 
S4-318     18.18    --- Unknown Age  45  0   3.58    --- Yes --- 0.00 -4.85 -0.47 2007.749000 
S3-280     18.21  20.54 Unknown Age  34  7   3.82  15.23 Yes Yes 0.00 -2.39 -2.87 2008.086000 
S3-443     18.21  20.27 Unknown Age  46 11   2.44   1.36 Yes No  0.00  2.94 -2.04 2018.099000 
S5-347     18.22    --- Unknown Age  30  0   6.55    --- Yes --- 0.00  5.61 -1.90 2018.862000 
S4-473     18.22  20.18 Unknown Age  63 12   5.33   5.04 Yes Yes 0.00 -1.38 -4.25 2016.025000 
S2-330     18.22  19.41 Unknown Age  59 14   2.32   1.21 Yes No  0.00  0.71  2.91 2007.961000 
S5-324     18.23  20.54 Unknown Age  41  7   3.96   1.79 Yes No  0.00  4.21 -2.81 2013.913000 
S5-77      18.23  20.71 Unknown Age  85 12   5.11   8.67 Yes Yes 0.00  2.98 -4.33 2008.150000 
S5-310     18.24  20.66 Unknown Age  59  7   2.56   9.97 Yes Yes 0.00  5.28 -2.61 2015.906000 
S4-214     18.24    --- Unknown Age  57  0   5.48    --- Yes --- 0.00 -3.77  2.54 2007.739000 
S6-374     18.25  20.46 Unknown Age  51  9   5.32   0.61 Yes No  0.00  5.29 -3.98 2016.255000 
S2-350     18.25  20.56 Unknown Age  36 10   1.22   6.22 No  Yes 0.00 -2.39 -0.20 2019.980000 
S5-306     18.26  20.76 Unknown Age  62  9   3.89   0.75 Yes No  0.00  5.10 -2.18 2016.068000 
S4-136     18.26  20.31 Unknown Age  81 13   3.68   1.90 Yes No  0.00  4.27 -0.68 2007.552000 
S5-312     18.27  20.38 Unknown Age  55 13   3.69   2.88 Yes No  0.00  0.41 -5.23 2015.612000 
S1-176     18.27    --- Unknown Age  52  0   4.34    --- Yes --- 0.00 -1.40 -1.17 2015.450000 
S4-327     18.28    --- Unknown Age  51  0   3.80    --- Yes --- 0.00 -3.60  3.33 2007.484000 
S3-361     18.28  20.57 Unknown Age  49  5   3.71   2.75 Yes No  0.00  2.91  2.63 2007.554000 
S4-471     18.29  20.60 Unknown Age  76 13   2.29   3.49 Yes No  0.00 -1.74 -3.68 2015.575000 
S2-239     18.29  20.32 Unknown Age  77 10   2.30   4.21 Yes No  0.00  1.43  2.30 2007.331000 
S4-468     18.29  20.17 Unknown Age  79 15   1.69   1.99 No  No  0.00  2.00 -4.32 2016.251000 
S0-80      18.29  20.41 Unknown Age  36 10   2.03   1.65 No  No  0.00 -0.74  0.24 2007.266000 
S4-190     18.30    --- Unknown Age  65  0   5.16    --- Yes --- 0.00  4.41 -0.98 2008.773000 
S3-373     18.31  20.68 Unknown Age  77  5   6.53   1.15 Yes No  0.00  1.77  3.52 2008.229000 
S5-303     18.31  20.84 Unknown Age  71  6   5.32   0.91 Yes No  0.00  5.35 -0.86 2015.548000 
S5-302     18.31  20.45 Unknown Age  72 12   1.81   0.74 No  No  0.00  1.28 -5.13 2016.427000 
S5-339     18.32    --- Unknown Age  33  0   2.20    --- No  --- 0.00  3.46 -4.54 2013.266000 
S5-299     18.33  20.94 Unknown Age  73  5   3.41   9.55 Yes Yes 0.00 -4.81 -3.29 2015.877000 
S3-448     18.33    --- Unknown Age  36  0   5.27    --- Yes --- 0.00  0.10  3.12 2019.127000 
S4-294     18.33  20.38 Unknown Age  42 13   1.38   5.68 No  Yes 0.00  4.71 -0.94 2007.718000 
S7-252     18.34    --- Unknown Age  31  0   3.73    --- Yes --- 0.00  5.36 -4.89 2019.139000 
S2-202     18.34  20.66 Unknown Age  66  9   3.43   1.98 Yes No  0.00 -2.51  0.32 2008.137000 
S6-42      18.34    --- Unknown Age  64  0   3.33    --- Yes --- 0.00  5.32  3.48 2008.243000 
S3-447     18.36    --- Unknown Age  37  0   4.32    --- Yes --- 0.00 -0.04  3.32 2018.059000 
S4-354     18.36  20.59 Unknown Age  77  7  10.75   7.97 Yes Yes 0.00  4.32  2.49 2007.407000 
S5-321     18.37  20.71 Unknown Age  47 10   4.32   3.55 Yes No  0.00  1.87 -5.13 2016.957000 
S4-490     18.37    --- Unknown Age  39  0   5.82    --- Yes --- 0.00 -3.15 -3.22 2017.075000 
S1-146     18.38    --- Unknown Age  32  0   7.51    --- Yes --- 0.00 -1.75 -0.71 2007.050000 
S5-54      18.39    --- Unknown Age  31  0   4.34    --- Yes --- 0.00 -5.03 -1.27 2006.994000 
S4-58      18.40    --- Unknown Age  33  0   4.83    --- Yes --- 0.00 -1.48  3.85 2008.356000 
S4-203     18.40  20.62 Unknown Age  75 14   6.07   1.77 Yes No  0.00  4.51 -0.56 2007.180000 
S6-386     18.41  20.45 Unknown Age  35  5   2.09   1.71 No  No  0.00  4.55 -4.74 2015.016000 
S4-248     18.42    --- Unknown Age  41  0   1.96    --- No  --- 0.00  3.83  2.67 2007.825000 
S4-486     18.42  20.73 Unknown Age  41  7   2.79   2.33 Yes No  0.00  1.65 -4.42 2016.299000 
S4-335     18.44  20.89 Unknown Age  80 10   2.89   3.35 Yes No  0.00  2.40 -4.29 2008.294000 
S6-366     18.44  20.39 Unknown Age  58  5   5.45   3.15 Yes No  0.00  3.68 -4.95 2016.292000 
S3-454     18.45    --- Unknown Age  31  0   1.28    --- No  --- 0.00  2.05  2.34 2015.907000 
S3-253     18.45  20.63 Unknown Age  55  5   5.14   0.80 Yes No  0.00 -0.20  3.63 2007.262000 
S4-205     18.46  21.12 Unknown Age  73  5   2.47   6.38 Yes No  0.00 -4.50 -0.65 2007.447000 
S2-230     18.46  20.78 Unknown Age  74 12   2.28   2.91 Yes No  0.00 -2.64  0.16 2007.897000 
S4-480     18.46  20.63 Unknown Age  49 12   2.01   3.77 No  No  0.00 -1.34 -3.99 2016.418000 
S3-231     18.49  20.22 Unknown Age  67 14   2.92   3.70 Yes No  0.00 -0.44  3.58 2008.003000 
S2-123     18.51  20.74 Unknown Age  33  7   3.29   1.87 Yes No  0.00 -2.15 -0.18 2007.940000 
S6-354     18.53  21.03 Unknown Age  73  7   2.89   3.33 Yes No  0.00  3.78 -5.39 2015.860000 
S6-385     18.55    --- Unknown Age  35  0   4.24    --- Yes --- 0.00 -2.35 -6.15 2012.730000 
S5-307     18.55  20.50 Unknown Age  61 10   5.68   5.03 Yes No  0.00  1.17 -5.52 2016.562000 
S3-211     18.55    --- Unknown Age  42  0   7.21    --- Yes --- 0.00 -0.96  3.41 2008.258000 
S4-293     18.55    --- Unknown Age  32  0   2.70    --- No  --- 0.00  4.27 -2.18 2007.530000 
S4-495     18.56    --- Unknown Age  33  0   2.97    --- Yes --- 0.00 -1.88 -4.02 2013.449000 
S5-314     18.56  20.66 Unknown Age  54  9   2.17   1.41 No  No  0.00  1.46 -5.30 2015.473000 
S5-328     18.58    --- Unknown Age  39  0   4.41    --- Yes --- 0.00  2.13 -5.08 2017.292000 
S6-388     18.58  20.65 Unknown Age  33  7   2.09   1.59 No  No  0.00  1.08 -5.94 2016.708000 
S4-482     18.59    --- Unknown Age  43  0   3.46    --- Yes --- 0.00  2.69  3.60 2016.197000 
S3-446     18.59  20.88 Unknown Age  41  8   3.14   2.69 Yes No  0.00 -1.72 -3.54 2019.551000 
S3-445     18.59    --- Unknown Age  41  0   6.89    --- Yes --- 0.00 -1.96 -3.35 2013.836000 
S3-170     18.59  20.60 Unknown Age  43 10   7.23   5.76 Yes Yes 0.00 -3.26  1.00 2008.606000 
S4-501     18.60  21.12 Unknown Age  30  7   8.68   1.94 Yes No  0.00 -2.77 -4.06 2016.955000 
S5-308     18.62  20.51 Unknown Age  60 13   2.93   0.80 Yes No  0.00  1.42 -5.48 2016.124000 
S4-475     18.63  20.90 Unknown Age  57  8   3.08   2.51 Yes No  0.00 -2.09 -4.30 2015.891000 
S3-244     18.63    --- Unknown Age  52  0   3.64    --- Yes --- 0.00 -2.04  3.00 2007.694000 
S5-331     18.64  20.76 Unknown Age  37  7   5.24  10.14 Yes Yes 0.00  1.58 -5.54 2017.002000 
S5-73      18.64    --- Unknown Age  47  0   2.88    --- Yes --- 0.00 -4.84 -2.02 2007.155000 
S4-500     18.64    --- Unknown Age  30  0   2.20    --- No  --- 0.00 -1.90 -4.61 2016.582000 
S6-377     18.65    --- Unknown Age  47  0   4.21    --- Yes --- 0.00  4.80 -4.48 2014.517000 
S5-13      18.65    --- Unknown Age  36  0   6.50    --- Yes --- 0.00 -4.92 -1.11 2007.696000 
S3-311     18.65  20.29 Unknown Age  46 12  17.91   2.90 Yes No  0.00  1.08  3.65 2007.411000 
S4-250     18.65    --- Unknown Age  52  0   5.57    --- Yes --- 0.00 -3.17  3.41 2008.123000 
S5-188     18.66    --- Unknown Age  56  0   4.59    --- Yes --- 0.00  5.31  2.37 2007.169000 
S3-301     18.67    --- Unknown Age  36  0   7.29    --- Yes --- 0.00 -3.16  2.06 2007.793000 
S5-337     18.68    --- Unknown Age  34  0   4.85    --- Yes --- 0.00  3.91 -3.14 2013.532000 
S2-245     18.69  21.49 Unknown Age  45  5   4.11   8.56 Yes No  0.00 -0.56  2.66 2006.948000 
S3-206     18.69  20.59 Unknown Age  42  6   2.05   4.32 No  No  0.00 -0.18  3.54 2007.710000 
S4-351     18.69  20.57 Unknown Age  43 13   4.27   2.24 Yes No  0.00  3.41 -3.60 2007.732000 
S4-499     18.71  20.90 Unknown Age  30  7   4.79   2.06 Yes No  0.00 -0.01 -4.37 2016.785000 
S4-493     18.72    --- Unknown Age  37  0   3.30    --- Yes --- 0.00 -2.20 -4.33 2015.283000 
S5-341     18.72    --- Unknown Age  32  0   2.54    --- No  --- 0.00 -4.86 -2.56 2015.004000 
S7-248     18.73  21.07 Unknown Age  42  5   1.67   4.40 No  No  0.00 -4.49 -5.78 2015.608000 
S5-327     18.73  20.62 Unknown Age  39  6   1.71   6.87 No  No  0.00  1.32 -5.59 2017.260000 
S5-336     18.73    --- Unknown Age  34  0   6.35    --- Yes --- 0.00  0.93 -5.92 2018.448000 
S5-335     18.73    --- Unknown Age  34  0   3.78    --- Yes --- 0.00 -4.56  3.77 2015.320000 
S4-163     18.73    --- Unknown Age  72  0   3.68    --- Yes --- 0.00  3.30  2.96 2008.290000 
S6-389     18.74  20.76 Unknown Age  32 10   1.59   2.54 No  No  0.00  3.97 -5.31 2015.842000 
S6-382     18.74    --- Unknown Age  39  0   2.13    --- No  --- 0.00  3.76 -5.27 2019.327000 
S3-453     18.75    --- Unknown Age  31  0   6.05    --- Yes --- 0.00 -3.26  0.85 2017.142000 
S4-41      18.76  20.47 Unknown Age  60  6   1.79   3.51 No  No  0.00  1.57  3.81 2007.825000 
S4-481     18.77  20.97 Unknown Age  45 11   3.82   3.11 Yes No  0.00 -2.07 -3.74 2016.370000 
S5-313     18.78  21.00 Unknown Age  54  8   2.97   1.43 Yes No  0.00  5.13 -1.46 2016.319000 
S2-163     18.79  20.49 Unknown Age  50 13   7.55   3.16 Yes No  0.00 -2.28 -0.42 2006.992000 
S3-441     18.79  21.04 Unknown Age  63  6   3.67   2.17 Yes No  0.00  2.25  2.46 2016.072000 
S2-349     18.80  21.26 Unknown Age  44  6   3.06  12.57 Yes Yes 0.00 -0.63  2.81 2018.247000 
S4-151     18.81    --- Unknown Age  47  0   4.72    --- Yes --- 0.00 -3.00  3.17 2007.699000 
S6-381     18.82    --- Unknown Age  41  0   6.76    --- Yes --- 0.00  4.01 -5.62 2013.928000 
S5-100     18.83    --- Unknown Age  46  0   4.74    --- Yes --- 0.00  3.53 -4.02 2008.669000 
S3-210     18.84    --- Unknown Age  40  0   7.58    --- Yes --- 0.00  1.72  3.10 2007.865000 
S4-474     18.87  21.20 Unknown Age  60  5   5.12   1.96 Yes No  0.00  4.89 -0.98 2015.759000 
S7-250     18.87  21.08 Unknown Age  40  5   6.24   4.78 Yes No  0.00  3.85 -5.98 2014.230000 
S3-336     18.89    --- Unknown Age  31  0  10.13    --- Yes --- 0.00  2.70  2.76 2008.486000 
S5-316     18.90    --- Unknown Age  53  0   3.83    --- Yes --- 0.00  2.15 -4.62 2015.298000 
S3-177     18.92  20.86 Unknown Age  51  9   2.37   2.83 Yes No  0.00 -0.60  3.39 2007.621000 
S5-0       18.93  20.84 Unknown Age  58  8   3.30   0.60 Yes No  0.00  4.30  2.58 2008.012000 
S5-334     18.95    --- Unknown Age  34  0   2.37    --- No  --- 0.00 -2.26 -5.54 2014.586000 
S3-228     19.02    --- Unknown Age  45  0   3.09    --- Yes --- 0.00 -3.60 -0.11 2007.941000 
S3-321     19.03    --- Unknown Age  55  0   2.50    --- Yes --- 0.00  1.38  3.57 2008.127000 
S4-483     19.04  21.08 Unknown Age  43  6   4.12   4.35 Yes No  0.00 -2.19 -4.18 2015.382000 
S3-325     19.06  21.14 Unknown Age  31  5   3.17   1.59 Yes No  0.00  2.88  2.55 2007.666000 
S3-452     19.07    --- Unknown Age  32  0   3.77    --- Yes --- 0.00 -3.23  1.96 2015.644000 
S5-45      19.07    --- Unknown Age  33  0   3.94    --- Yes --- 0.00  4.32  2.82 2008.084000 
S5-87      19.10    --- Unknown Age  66  0   6.08    --- Yes --- 0.00  4.70  2.50 2007.733000 
S4-348     19.18    --- Unknown Age  46  0   3.43    --- Yes --- 0.00  4.55  1.98 2007.118000 
S5-346     19.18    --- Unknown Age  30  0   3.32    --- Yes --- 0.00 -2.18 -4.61 2013.778000 
S4-492     19.20    --- Unknown Age  37  0   2.80    --- Yes --- 0.00  1.85 -4.27 2015.725000 
S4-487     19.23    --- Unknown Age  40  0   5.96    --- Yes --- 0.00  2.00  3.68 2015.235000 
S3-450     19.29    --- Unknown Age  33  0   6.30    --- Yes --- 0.00 -0.70  3.57 2016.411000 
S4-498     19.29    --- Unknown Age  33  0   5.33    --- Yes --- 0.00  2.87  2.83 2018.983000 
S5-78      19.30    --- Unknown Age  32  0   3.51    --- Yes --- 0.00  3.59  3.89 2007.656000 
S5-345     19.36    --- Unknown Age  30  0   1.37    --- No  --- 0.00  5.20 -1.34 2015.582000 
